DiffPlace: A Conditional Diffusion Framework for Simultaneous VLSI Placement Beyond Sequential Paradigms

Chip placement, a critical step in the VLSI physical design flow, directly impacts performance, power, and routability. Traditional chip placement methods, relying on analytical optimization or sequential reinforcement learning (RL), face significant challenges in modern VLSI design, including the inability to consistently satisfy hard placement constraints and the requirement for computationally expensive online training for each new circuit design. Furthermore, existing sequential decision-making paradigms often suffer from compounding errors and extreme wirelength minimization that aggressively compresses modules into dense clusters, leading to severe routing congestion hotspots and failures in downstream design stages. To address these limitations, we introduce DiffPlace, a framework that reformulates chip placement as a conditional denoising diffusion process, enabling transferable policies that generalize to unseen netlists without extensive retraining. Unlike sequential paradigms, DiffPlace simultaneously optimizes all macro positions utilizing a neural backbone equipped with vector-wise message passing to capture geometric dependencies. By prioritizing a more balanced spatial distribution of macros, our framework adopts a routability-first perspective to effectively prevent routing hotspots while maintaining competitive wirelength. To effectively handle the multi-objective nature of placement, we propose a decoupled guidance mechanism: global objectives are optimized via energy-based conditioning, while local physical constraints are actively mitigated through explicit manifold gradient injection during the reverse sampling process. Extensive experiments demonstrate that DiffPlace achieves competitive placement quality while offering superior generalization efficiency compared to state-of-the-art learning-based baselines.

==> data/constraint_data.txt <==
distance	DRC_7nm	DRC_5nm	DRC_3nm	Timing_7nm	Timing_5nm	Timing_3nm	Power_7nm	Power_5nm	Power_3nm	Combined_7nm	Combined_5nm	Combined_3nm
0	0.000	0.000	0.000	1.000	1.000	1.000	1.000	1.000	1.000	0.000	0.000	0.000
1	0.000	0.000	0.000	0.998	0.997	0.995	0.999	0.998	0.997	0.000	0.000	0.000
2	0.000	0.000	0.000	0.992	0.988	0.982	0.995	0.993	0.990	0.000	0.000	0.000
2.5	1.000	0.000	0.000	0.987	0.981	0.973	0.992	0.989	0.986	0.987	0.000	0.000
3	1.000	1.000	0.000	0.981	0.973	0.963	0.988	0.984	0.981	0.981	0.973	0.000
4	1.000	1.000	1.000	0.965	0.952	0.938	0.978	0.972	0.968	0.965	0.952	0.938
5	1.000	1.000	1.000	0.944	0.926	0.906	0.965	0.957	0.952	0.944	0.926	0.906
6	1.000	1.000	1.000	0.918	0.895	0.868	0.950	0.939	0.933	0.918	0.895	0.868
8	1.000	1.000	1.000	0.858	0.823	0.782	0.915	0.897	0.888	0.858	0.823	0.782
10	1.000	1.000	1.000	0.788	0.741	0.688	0.875	0.849	0.837	0.788	0.741	0.688
12	1.000	1.000	1.000	0.710	0.652	0.590	0.830	0.796	0.780	0.710	0.652	0.590
15	1.000	1.000	1.000	0.594	0.520	0.447	0.760	0.715	0.695	0.594	0.520	0.447
18	1.000	1.000	1.000	0.482	0.398	0.321	0.685	0.628	0.605	0.482	0.398	0.321
20	1.000	1.000	1.000	0.421	0.335	0.260	0.642	0.580	0.555	0.421	0.335	0.260
25	1.000	1.000	1.000	0.282	0.203	0.145	0.528	0.455	0.425	0.282	0.203	0.145
30	1.000	1.000	1.000	0.188	0.120	0.078	0.425	0.345	0.315	0.188	0.120	0.078
35	1.000	1.000	1.000	0.125	0.071	0.042	0.342	0.260	0.230	0.125	0.071	0.042
40	1.000	1.000	1.000	0.083	0.042	0.023	0.275	0.195	0.168	0.083	0.042	0.023
45	1.000	1.000	1.000	0.055	0.025	0.013	0.222	0.148	0.125	0.055	0.025	0.013
50	1.000	1.000	1.000	0.037	0.015	0.007	0.180	0.112	0.095	0.037	0.015	0.007

==> data/degree_distribution.txt <==
    degree  synthetic  real  error
    1       95.2       98.5  3.2
    2       52.1       51.2  2.8
    3       31.5       25.8  2.1
    4       18.7       22.1  1.9
    5       13.8       13.9  1.5
    6       10.5       14.2  1.3
    7       8.9        8.9   0.9
    8       7.2        9.8   0.8
    9       6.8        6.2   0.7
    10      5.9        7.1   0.6
    12      5.1        4.2   0.5
    15      3.8        4.1   0.4
    18      2.5        2.1   0.3
    20      2.0        2.8   0.3
    25      1.4        1.2   0.2
    30      1.0        1.5   0.2
    35      0.8        0.6   0.1
    40      0.6        0.9   0.1
    45      0.4        0.3   0.1
    50      0.3        0.5   0.1

==> data/learning_data.txt <==
step train_hpwl val_hpwl finetune_hpwl
0.0 42.8 44.9 NaN
0.2 43.7 46.2 NaN
0.4 42.6 42.3 NaN
0.6 42.3 43.7 NaN
0.8 39.2 41.9 NaN
1.0 37.9 42.2 NaN
1.2 37.2 38.5 NaN
1.4 35.5 37.7 NaN
1.6 35.1 37.6 NaN
1.8 37.4 36.1 NaN
2.0 34.0 37.5 NaN
2.2 33.0 35.0 NaN
2.4 33.8 36.0 NaN
2.6 29.8 35.3 NaN
2.8 32.1 33.8 NaN
3.0 31.8 32.6 NaN
3.2 28.9 32.9 NaN
3.4 27.8 32.4 NaN
3.6 27.1 32.2 NaN
3.8 26.1 30.2 NaN
4.0 26.1 30.7 NaN
4.2 25.2 28.3 NaN
4.4 22.3 27.4 NaN
4.6 24.2 28.8 NaN
4.8 23.6 27.5 NaN
5.0 23.5 27.5 NaN
5.2 22.2 27.7 NaN
5.4 24.2 23.7 NaN
5.6 21.5 25.6 NaN
5.8 21.1 24.2 NaN
6.0 22.4 23.9 NaN
6.2 18.6 22.6 NaN
6.4 20.6 26.7 NaN
6.6 20.3 22.0 NaN
6.8 19.9 20.3 NaN
7.0 20.6 20.0 NaN
7.2 19.5 19.1 NaN
7.4 20.9 21.6 NaN
7.6 21.3 19.3 NaN
7.8 19.0 19.4 NaN
8.0 33.7 35.1 NaN
8.2 35.4 33.3 NaN
8.4 32.3 34.1 NaN
8.6 31.0 32.0 NaN
8.8 32.9 31.4 NaN
9.0 33.9 33.3 NaN
9.2 31.4 32.3 NaN
9.4 30.7 32.8 NaN
9.6 30.5 32.5 NaN
9.8 29.0 29.5 NaN
10.0 31.8 32.6 NaN
10.2 32.1 29.4 NaN
10.4 28.8 33.2 NaN
10.6 29.9 31.3 NaN
10.8 29.5 30.2 NaN
11.0 26.3 30.5 NaN
11.2 25.5 32.4 NaN
11.4 29.0 29.6 NaN
11.6 24.8 30.2 NaN
11.8 25.1 27.5 NaN
12.0 26.3 29.0 NaN
12.2 23.1 29.4 NaN
12.4 26.0 26.6 NaN
12.6 23.1 28.0 NaN
12.8 24.0 28.3 NaN
13.0 22.8 28.5 NaN
13.2 21.7 26.6 NaN
13.4 22.3 26.7 NaN
13.6 20.0 26.8 NaN
13.8 20.8 24.7 NaN
14.0 22.5 24.6 NaN
14.2 23.5 25.0 NaN
14.4 21.6 25.5 NaN
14.6 20.4 24.5 NaN
14.8 22.9 23.1 NaN
15.0 19.3 22.8 NaN
15.2 20.7 22.3 NaN
15.4 19.7 22.1 NaN
15.6 21.0 23.2 NaN
15.8 20.2 22.4 NaN
16.0 19.2 22.1 NaN
16.2 21.0 20.9 NaN
16.4 18.1 21.1 NaN
16.6 20.9 18.9 NaN
16.8 19.0 20.0 NaN
17.0 18.5 18.0 NaN
17.2 19.6 20.3 NaN
17.4 18.9 17.3 NaN
17.6 19.1 18.4 NaN
17.8 19.4 20.2 NaN
18.0 19.0 23.9 NaN
18.2 20.3 18.9 NaN
18.4 17.6 21.3 NaN
18.6 19.0 18.3 NaN
18.8 16.4 17.1 NaN
19.0 16.8 18.7 NaN
19.2 18.1 17.6 NaN
19.4 16.4 20.4 NaN
19.6 16.3 15.7 NaN
19.8 18.0 18.3 NaN
20.0 25.5 29.0 NaN
20.2 28.0 28.3 NaN
20.4 28.2 28.4 NaN
20.6 24.9 28.8 NaN
20.8 27.3 28.3 NaN
21.0 26.3 26.8 NaN
21.2 25.7 28.4 NaN
21.4 25.0 26.9 NaN
21.6 25.2 33.2 NaN
21.8 24.6 35.1 NaN
22.0 24.9 27.0 NaN
22.2 23.2 27.9 NaN
22.4 26.5 27.7 NaN
22.6 24.1 29.2 NaN
22.8 23.7 29.1 NaN
23.0 23.7 27.5 NaN
23.2 23.5 28.5 NaN
23.4 24.0 32.8 NaN
23.6 23.3 32.2 NaN
23.8 23.9 27.1 NaN
24.0 24.2 28.2 NaN
24.2 22.6 26.8 NaN
24.4 22.1 26.6 NaN
24.6 23.6 24.7 NaN
24.8 23.0 25.7 NaN
25.0 23.7 26.9 NaN
25.2 22.6 24.5 NaN
25.4 21.4 24.1 NaN
25.6 20.9 22.9 NaN
25.8 20.7 22.5 NaN
26.0 22.2 22.6 NaN
26.2 20.6 21.9 NaN
26.4 20.8 22.0 NaN
26.6 21.2 20.7 NaN
26.8 21.3 20.5 NaN
27.0 20.5 26.6 NaN
27.2 21.3 21.1 NaN
27.4 20.5 20.6 NaN
27.6 20.1 21.0 NaN
27.8 19.3 20.2 NaN
28.0 19.8 18.5 NaN
28.2 18.7 26.3 NaN
28.4 20.5 18.8 NaN
28.6 23.4 17.4 NaN
28.8 19.9 20.5 NaN
29.0 19.7 22.9 NaN
29.2 18.8 16.8 NaN
29.4 19.5 16.9 NaN
29.6 18.1 19.4 NaN
29.8 18.6 19.0 NaN
30.0 20.9 19.4 NaN
30.2 16.2 17.0 NaN
30.4 16.7 18.3 NaN
30.6 19.2 21.0 NaN
30.8 19.0 19.4 NaN
31.0 18.1 18.2 NaN
31.2 17.8 18.1 NaN
31.4 19.2 19.9 NaN
31.6 16.3 17.8 NaN
31.8 17.5 17.9 NaN
32.0 25.8 25.5 NaN
32.2 24.4 28.8 NaN
32.4 25.9 26.0 NaN
32.6 25.4 27.1 NaN
32.8 24.3 27.5 NaN
33.0 23.6 33.4 NaN
33.2 24.8 28.4 NaN
33.4 21.9 25.8 NaN
33.6 23.2 26.4 NaN
33.8 24.0 25.6 NaN
34.0 24.1 29.1 NaN
34.2 23.3 26.4 NaN
34.4 24.6 29.1 NaN
34.6 23.9 27.7 NaN
34.8 24.4 28.9 NaN
35.0 23.7 26.4 NaN
35.2 23.0 34.2 NaN
35.4 22.7 27.7 NaN
35.6 23.0 24.6 NaN
35.8 23.8 25.7 NaN
36.0 22.8 26.0 NaN
36.2 22.6 23.5 NaN
36.4 22.1 27.9 NaN
36.6 22.7 26.2 NaN
36.8 22.4 24.5 NaN
37.0 21.4 24.0 NaN
37.2 21.0 29.2 NaN
37.4 22.4 24.1 NaN
37.6 22.0 21.9 NaN
37.8 23.5 21.8 NaN
38.0 22.9 24.3 NaN
38.2 22.9 20.7 NaN
38.4 21.1 21.1 NaN
38.6 20.9 21.0 NaN
38.8 21.3 21.2 NaN
39.0 22.1 22.3 NaN
39.2 22.2 27.1 NaN
39.4 21.1 22.1 NaN
39.6 22.4 23.0 NaN
39.8 21.7 21.4 NaN
40.0 21.2 21.3 NaN
40.0 NaN NaN 18.0
40.2 NaN NaN 17.4
40.4 NaN NaN 17.9
40.6 NaN NaN 17.4
40.8 NaN NaN 16.1
41.0 NaN NaN 15.0
41.2 NaN NaN 13.0
41.4 NaN NaN 13.4
41.6 NaN NaN 12.8
41.8 NaN NaN 11.6
42.0 NaN NaN 13.2
42.2 NaN NaN 12.3
42.4 NaN NaN 11.2
42.6 NaN NaN 11.7
42.8 NaN NaN 11.3
43.0 NaN NaN 11.5
43.2 NaN NaN 9.7
43.4 NaN NaN 9.5
43.6 NaN NaN 9.7
43.8 NaN NaN 10.1
44.0 NaN NaN 10.4
44.2 NaN NaN 9.3
44.4 NaN NaN 9.5
44.6 NaN NaN 9.5
44.8 NaN NaN 8.7
45.0 NaN NaN 12.0
45.2 NaN NaN 9.5
45.4 NaN NaN 9.6
45.6 NaN NaN 8.7
45.8 NaN NaN 8.5
46.0 NaN NaN 9.4
46.2 NaN NaN 9.3
46.4 NaN NaN 8.5
46.6 NaN NaN 8.4
46.8 NaN NaN 8.0
47.0 NaN NaN 8.2
47.2 NaN NaN 9.3
47.4 NaN NaN 7.7
47.6 NaN NaN 9.1
47.8 NaN NaN 7.3
48.0 NaN NaN 8.8
48.2 NaN NaN 8.0
48.4 NaN NaN 7.1
48.6 NaN NaN 8.0
48.8 NaN NaN 9.0
49.0 NaN NaN 7.2
49.2 NaN NaN 8.4
49.4 NaN NaN 7.6
49.6 NaN NaN 7.0
49.8 NaN NaN 9.1
50.0 NaN NaN 7.4

==> data/loss_curve_finetune.txt <==
# step loss
25	1.5964
50	1.5024
75	1.5214
100	1.5614
125	1.4660
150	1.5199
175	1.4948
200	1.5192
225	1.5269
250	1.5828
275	1.5145
300	1.5686
325	1.3404
350	1.3957
375	1.3753
400	1.3473
425	1.2879
450	1.2359
475	1.2347
500	1.1263
525	1.1908
550	1.1255
575	1.1472
600	1.0829
625	1.0122
650	0.9985
675	0.9710
700	0.9242
725	0.9127
750	0.9687
775	0.8832
800	0.8884
825	1.0044
850	0.9885
875	0.9122
900	0.8842
925	0.8383
950	0.8571
975	0.8586
1000	0.8034
1025	0.8895
1050	0.8462
1075	0.7968
1100	0.8633
1125	0.8582
1150	0.8135
1175	0.8289
1200	0.7787
1225	0.8346
1250	0.8162
1275	0.7920
1300	0.7835
1325	0.8197
1350	0.7581
1375	0.8154
1400	0.8658
1425	0.8051
1450	0.8127
1475	0.7495
1500	0.8166
1525	0.7678
1550	0.7480
1575	0.7315
1600	0.7895
1625	0.7807
1650	0.7824
1675	0.8138
1700	0.8046
1725	0.7551
1750	0.7683
1775	0.7450
1800	0.7591
1825	0.8309
1850	0.8308
1875	0.7485
1900	0.8283
1925	0.8965
1950	0.8421
1975	0.7553
2000	0.7284
2025	0.7460
2050	0.7885
2075	0.7694
2100	0.7845
2125	0.7541
2150	0.7498
2175	0.8510
2200	0.7538
2225	0.7839
2250	0.7977
2275	0.7650
2300	0.7675
2325	0.8481
2350	0.7212
2375	0.7788
2400	0.7607
2425	0.7195
2450	0.8361
2475	0.7757
2500	0.8002
2525	0.7468
2550	0.8123
2575	0.7510
2600	0.7756
2625	0.7151
2650	0.7765
2675	0.7327
2700	0.7859
2725	0.7626
2750	0.7669
2775	0.7228
2800	0.7839
2825	0.7817
2850	0.8003
2875	0.7273
2900	0.8102
2925	0.7542
2950	0.7627
2975	0.7536
3000	0.7531
3025	0.8046
3050	0.8664
3075	0.7795
3100	0.7951
3125	0.7892
3150	0.7772
3175	0.7459
3200	0.7599
3225	0.7567
3250	0.7138
3275	0.7853
3300	0.7249
3325	0.7276
3350	0.7565
3375	0.7646
3400	0.7778
3425	0.8015
3450	0.7654
3475	0.7154
3500	0.7991
3525	0.7929
3550	0.7551
3575	0.7689
3600	0.8178
3625	0.7527
3650	0.8030
3675	0.8070
3700	0.7924
3725	0.7385
3750	0.7632
3775	0.7409
3800	0.7523
3825	0.8111
3850	0.7456
3875	0.7473
3900	0.7772
3925	0.7444
3950	0.7908
3975	0.7951
4000	0.7444
4025	0.7527
4050	0.7930
4075	0.7108
4100	0.7334
4125	0.8051
4150	0.7331
4175	0.7466
4200	0.7643
4225	0.7639
4250	0.7541
4275	0.7258
4300	0.7636
4325	0.7733
4350	0.7430
4375	0.7692
4400	0.7959
4425	0.7918
4450	0.7386
4475	0.7374
4500	0.7592
4525	0.7533
4550	0.7547
4575	0.7466
4600	0.7801
4625	0.7524
4650	0.7672
4675	0.7653
4700	0.7449
4725	0.8066
4750	0.7900
4775	0.7929
4800	0.7455
4825	0.7451
4850	0.7646
4875	0.7883
4900	0.7552
4925	0.7567
4950	0.8210
4975	0.7849
5000	0.7418



==> data/loss_curve_pretraining.txt <==
# step loss
50	0.8799
100	0.9644
150	0.9162
200	0.9501
250	0.9254
300	0.9714
350	0.9271
400	0.9192
450	0.8458
500	0.8324
550	0.9059
600	0.8290
650	0.8660
700	0.8525
750	0.8294
800	0.8698
850	0.8102
900	0.7939
950	0.8722
1000	0.7874
1050	0.8363
1100	0.8104
1150	0.8276
1200	0.8600
1250	0.8462
1300	0.8200
1350	0.8079
1400	0.7917
1450	0.7823
1500	0.8752
1550	0.7890
1600	0.8239
1650	0.7927
1700	0.8071
1750	0.8644
1800	0.7969
1850	0.8361
1900	0.8187
1950	0.8480
2000	0.7950
2050	0.8457
2100	0.7826
2150	0.8585
2200	0.7879
2250	0.8279
2300	0.8181
2350	0.7853
2400	0.8112
2450	0.7972
2500	0.7656
2550	0.8357
2600	0.8227
2650	0.8060
2700	0.8109
2750	0.8051
2800	0.8026
2850	0.8371
2900	0.7723
2950	0.7938
3000	0.8376
3050	0.7669
3100	0.8099
3150	0.8266
3200	0.8337
3250	0.8182
3300	0.7873
3350	0.7735
3400	0.8054
3450	0.8071
3500	0.8480
3550	0.8339
3600	0.7974
3650	0.8043
3700	0.8027
3750	0.8113
3800	0.8265
3850	0.8110
3900	0.7959
3950	0.7956
4000	0.7569
4050	0.8388
4100	0.7484
4150	0.8109
4200	0.8317
4250	0.7778
4300	0.7627
4350	0.7538
4400	0.7840
4450	0.7559
4500	0.7912
4550	0.8164
4600	0.7894
4650	0.8163
4700	0.8061
4750	0.8135
4800	0.8396
4850	0.8211
4900	0.7920
4950	0.7659
5000	0.8216
5050	0.7540
5100	0.7695
5150	0.9064
5200	0.7899
5250	0.7608
5300	0.7945
5350	0.7681
5400	0.8406
5450	0.7725
5500	0.8139
5550	0.7669
5600	0.7927
5650	0.8085
5700	0.7697
5750	0.7817
5800	0.7528
5850	0.7648
5900	0.8010
5950	0.8599
6000	0.7780
6050	0.8081
6100	0.8445
6150	0.8501
6200	0.7479
6250	0.7476
6300	0.7790
6350	0.7911
6400	0.7688
6450	0.8076
6500	0.7611
6550	0.7800
6600	0.8093
6650	0.7851
6700	0.8029
6750	0.7788
6800	0.8394
6850	0.7824
6900	0.8361
6950	0.7430
7000	0.7955
7050	0.7688
7100	0.7578
7150	0.8123
7200	0.7703
7250	0.7591
7300	0.7917
7350	0.7988
7400	0.7912
7450	0.7478
7500	0.7440
7550	0.7951
7600	0.7578
7650	0.7953
7700	0.7621
7750	0.7559
7800	0.8131
7850	0.7821
7900	0.7935
7950	0.7896
8000	0.7558
8050	0.7838
8100	0.7542
8150	0.7676
8200	0.7812
8250	0.7701
8300	0.7878
8350	0.7529
8400	0.7617
8450	0.7662
8500	0.8057
8550	0.7565
8600	0.7537
8650	0.8128
8700	0.7501
8750	0.7934
8800	0.7562
8850	0.7594
8900	0.8257
8950	0.7825
9000	0.8109
9050	0.8173
9100	0.7532
9150	0.7833
9200	0.7939
9250	0.7682
9300	0.7797
9350	0.8075
9400	0.7860
9450	0.8238
9500	0.7755
9550	0.7766
9600	0.7693
9650	0.7861
9700	0.7494
9750	0.8058
9800	0.8151
9850	0.7808
9900	0.8369
9950	0.8278
10000	0.7646
10050	0.7443
10100	0.7744
10150	0.7694
10200	0.7722
10250	0.7629
10300	0.7688
10350	0.7771
10400	0.7875
10450	0.8326
10500	0.7495
10550	0.8157
10600	0.7880
10650	0.7713
10700	0.7551
10750	0.7649
10800	0.7725
10850	0.8433
10900	0.7843
10950	0.7657
11000	0.7845
11050	0.7960
11100	0.8272
11150	0.7701
11200	0.7783
11250	0.7819
11300	0.7813
11350	0.7810
11400	0.7858
11450	0.7949
11500	0.7328
11550	0.7438
11600	0.7735
11650	0.7491
11700	0.8031
11750	0.7673
11800	0.8053
11850	0.7875
11900	0.7555
11950	0.7965
12000	0.7792
12050	0.7829
12100	0.7565
12150	0.8301
12200	0.7681
12250	0.7712
12300	0.7701
12350	0.7860
12400	0.7478
12450	0.8097
12500	0.7733
12550	0.7649
12600	0.7836
12650	0.7873
12700	0.7787
12750	0.7620
12800	0.7756
12850	0.7662
12900	0.7717
12950	0.7591
13000	0.7570
13050	0.7406
13100	0.7635
13150	0.7979
13200	0.7675
13250	0.7659
13300	0.7469
13350	0.7616
13400	0.7774
13450	0.7937
13500	0.7804
13550	0.7866
13600	0.7647
13650	0.8043
13700	0.7586
13750	0.7804
13800	0.7774
13850	0.8045
13900	0.7321
13950	0.7464
14000	0.7705
14050	0.7859
14100	0.7392
14150	0.7645
14200	0.7625
14250	0.8083
14300	0.7468
14350	0.7347
14400	0.8167
14450	0.7706
14500	0.7368
14550	0.8135
14600	0.7503
14650	0.7917
14700	0.7916
14750	0.8111
14800	0.7689
14850	0.7953
14900	0.7695
14950	0.7744
15000	0.7502
15050	0.7651
15100	0.7713
15150	0.7870
15200	0.7991
15250	0.7688
15300	0.7901
15350	0.7871
15400	0.7612
15450	0.7692
15500	0.7475
15550	0.7883
15600	0.8113
15650	0.7610
15700	0.7678
15750	0.7488
15800	0.7484
15850	0.7974
15900	0.7702
15950	0.8084
16000	0.7771
16050	0.8251
16100	0.7525
16150	0.7916
16200	0.7765
16250	0.7850
16300	0.7817
16350	0.8086
16400	0.7538
16450	0.7721
16500	0.7907
16550	0.7552
16600	0.7489
16650	0.7450
16700	0.7890
16750	0.7514
16800	0.7790
16850	0.7642
16900	0.8205
16950	0.7575
17000	0.7905
17050	0.7355
17100	0.7586
17150	0.7691
17200	0.7808
17250	0.8335
17300	0.7661
17350	0.8127
17400	0.7880
17450	0.7638
17500	0.7669
17550	0.7545
17600	0.7689
17650	0.7426
17700	0.7463
17750	0.7767
17800	0.7439
17850	0.7508
17900	0.8415
17950	0.8194
18000	0.7745
18050	0.7635
18100	0.7716
18150	0.7726
18200	0.7994
18250	0.7890
18300	0.7787
18350	0.7782
18400	0.7988
18450	0.7629
18500	0.8407
18550	0.8023
18600	0.7570
18650	0.7612
18700	0.8208
18750	0.7874
18800	0.7766
18850	0.7557
18900	0.7687
18950	0.7941
19000	0.7707
19050	0.7527
19100	0.8021
19150	0.7753
19200	0.7661
19250	0.7635
19300	0.7867
19350	0.7513
19400	0.8001
19450	0.7672
19500	0.7883
19550	0.7566
19600	0.7764
19650	0.7791
19700	0.7665
19750	0.7707
19800	0.7507
19850	0.7798
19900	0.7372
19950	0.7779
20000	0.8027
20050	0.7850
20100	0.8197
20150	0.7712
20200	0.7777
20250	0.7953
20300	0.7203
20350	0.7643
20400	0.7496
20450	0.7978
20500	0.7686
20550	0.7583
20600	0.7292
20650	0.7857
20700	0.8007
20750	0.7624
20800	0.8280
20850	0.7894
20900	0.8013
20950	0.7685
21000	0.8104
21050	0.7434
21100	0.7733
21150	0.7709
21200	0.7471
21250	0.7815
21300	0.8254
21350	0.7941
21400	0.7811
21450	0.7985
21500	0.7868
21550	0.7716
21600	0.7567
21650	0.7395
21700	0.7807
21750	0.7752
21800	0.7864
21850	0.7277
21900	0.7942
21950	0.8518
22000	0.7804
22050	0.7531
22100	0.8255
22150	0.7593
22200	0.8021
22250	0.7270
22300	0.8125
22350	0.7905
22400	0.7730
22450	0.7552
22500	0.7736
22550	0.7831
22600	0.7755
22650	0.7751
22700	0.7723
22750	0.7455
22800	0.7707
22850	0.7576
22900	0.7848
22950	0.7457
23000	0.7814
23050	0.7739
23100	0.7483
23150	0.8253
23200	0.7534
23250	0.8067
23300	0.7854
23350	0.7960
23400	0.7859
23450	0.7717
23500	0.7919
23550	0.7768
23600	0.7645
23650	0.7538
23700	0.8125
23750	0.7855
23800	0.7681
23850	0.7728
23900	0.7875
23950	0.7587
24000	0.7659
24050	0.7760
24100	0.7443
24150	0.7554
24200	0.7773
24250	0.7760
24300	0.7896
24350	0.7791
24400	0.7469
24450	0.8002
24500	0.7853
24550	0.7618
24600	0.7632
24650	0.7885
24700	0.7747
24750	0.8233
24800	0.7919
24850	0.7823
24900	0.7730
24950	0.7786
25000	0.7637
25050	0.7661
25100	0.7564
25150	0.7706
25200	0.8340
25250	0.7545
25300	0.7708
25350	0.7913
25400	0.7740
25450	0.7524
25500	0.7609
25550	0.7352
25600	0.7754
25650	0.7277
25700	0.7852
25750	0.8007
25800	0.7872
25850	0.7938
25900	0.7677
25950	0.7790
26000	0.7490
26050	0.7660
26100	0.7728
26150	0.7491
26200	0.7623
26250	0.7700
26300	0.7599
26350	0.7806
26400	0.7878
26450	0.7567
26500	0.7573
26550	0.7838
26600	0.7764
26650	0.7806
26700	0.7538
26750	0.7643
26800	0.7600
26850	0.7495
26900	0.7620
26950	0.7680
27000	0.7961
27050	0.7494
27100	0.7788
27150	0.7782
27200	0.7939
27250	0.7464
27300	0.7649
27350	0.8053
27400	0.7497
27450	0.7622
27500	0.8060
27550	0.7814
27600	0.7883
27650	0.7815
27700	0.7606
27750	0.7690
27800	0.7781
27850	0.7893
27900	0.7601
27950	0.7825
28000	0.7682
28050	0.7716
28100	0.7551
28150	0.7533
28200	0.7861
28250	0.7656
28300	0.7647
28350	0.8200
28400	0.7726
28450	0.7487
28500	0.7730
28550	0.8103
28600	0.7681
28650	0.7616
28700	0.8029
28750	0.7866
28800	0.7676
28850	0.7535
28900	0.7774
28950	0.7916
29000	0.7366
29050	0.8096
29100	0.7910
29150	0.7335
29200	0.8126
29250	0.7894
29300	0.7963
29350	0.7914
29400	0.7549
29450	0.7534
29500	0.7709
29550	0.7531
29600	0.7385
29650	0.7592
29700	0.7676
29750	0.7754
29800	0.7599
29850	0.7609
29900	0.7526
29950	0.7802
30000	0.7969
30050	0.7843
30100	0.7704
30150	0.7783
30200	0.7708
30250	0.7693
30300	0.7748
30350	0.7618
30400	0.7648
30450	0.7818
30500	0.7829
30550	0.7788
30600	0.7589
30650	0.7878
30700	0.7780
30750	0.7736
30800	0.7710
30850	0.8350
30900	0.7427
30950	0.8072
31000	0.7282
31050	0.7278
31100	0.7639
31150	0.8297
31200	0.7547
31250	0.7639
31300	0.7916
31350	0.7750
31400	0.7203
31450	0.7627
31500	0.7684
31550	0.7623
31600	0.7842
31650	0.7695
31700	0.7659
31750	0.7906
31800	0.7898
31850	0.8036
31900	0.7376
31950	0.7610
32000	0.7650
32050	0.7627
32100	0.7826
32150	0.7376
32200	0.7958
32250	0.7349
32300	0.7739
32350	0.7585
32400	0.7764
32450	0.7626
32500	0.7648
32550	0.7896
32600	0.7650
32650	0.7349
32700	0.7499
32750	0.7647
32800	0.7389
32850	0.7694
32900	0.7719
32950	0.7728
33000	0.7763
33050	0.7684
33100	0.7536
33150	0.7542
33200	0.7521
33250	0.8060
33300	0.7181
33350	0.8011
33400	0.7789
33450	0.7874
33500	0.7709
33550	0.7538
33600	0.7452
33650	0.7715
33700	0.7881
33750	0.7518
33800	0.7688
33850	0.7917
33900	0.7625
33950	0.7670
34000	0.7617
34050	0.7752
34100	0.7489
34150	0.8000
34200	0.7331
34250	0.7909
34300	0.7437
34350	0.7739
34400	0.7333
34450	0.7891
34500	0.7706
34550	0.7907
34600	0.7808
34650	0.7573
34700	0.7866
34750	0.8202
34800	0.7597
34850	0.7848
34900	0.7681
34950	0.7876
35000	0.7419
35050	0.7661
35100	0.7865
35150	0.7652
35200	0.7763
35250	0.7976
35300	0.7770
35350	0.8138
35400	0.7519
35450	0.7741
35500	0.7577
35550	0.7449
35600	0.7758
35650	0.7377
35700	0.7600
35750	0.7710
35800	0.7989
35850	0.7635
35900	0.7578
35950	0.7958
36000	0.7625
36050	0.7573
36100	0.7552
36150	0.7676
36200	0.7428
36250	0.7469
36300	0.8010
36350	0.7910
36400	0.7902
36450	0.7990
36500	0.7460
36550	0.7357
36600	0.7715
36650	0.7803
36700	0.7536
36750	0.7531
36800	0.7651
36850	0.7949
36900	0.7431
36950	0.7763
37000	0.7762
37050	0.7687
37100	0.7747
37150	0.8112
37200	0.7422
37250	0.7755
37300	0.7277
37350	0.7940
37400	0.7610
37450	0.7491
37500	0.7728
37550	0.8122
37600	0.7688
37650	0.7268
37700	0.7623
37750	0.7926
37800	0.7614
37850	0.7913
37900	0.7882
37950	0.7309
38000	0.7911
38050	0.7228
38100	0.8029
38150	0.7944
38200	0.7963
38250	0.7789
38300	0.8125
38350	0.7568
38400	0.7689
38450	0.7668
38500	0.7448
38550	0.7620
38600	0.7515
38650	0.7622
38700	0.7527
38750	0.7448
38800	0.7917
38850	0.7634
38900	0.7892
38950	0.7858
39000	0.7593
39050	0.7504
39100	0.7598
39150	0.7536
39200	0.7523
39250	0.7826
39300	0.7814
39350	0.7782
39400	0.7979
39450	0.8154
39500	0.7789
39550	0.7554
39600	0.7807
39650	0.7501
39700	0.7498
39750	0.7603
39800	0.7820
39850	0.7919
39900	0.7542
39950	0.7522
40000	0.7873
40050	0.7992
40100	0.7505
40150	0.7413
40200	0.7905
40250	0.7718
40300	0.7753
40350	0.7799
40400	0.8140
40450	0.7935
40500	0.7513
40550	0.7710
40600	0.7827
40650	0.7428
40700	0.7636
40750	0.7808
40800	0.7556
40850	0.7995
40900	0.7351
40950	0.7398
41000	0.7684
41050	0.8034
41100	0.7585
41150	0.8093
41200	0.7562
41250	0.7278
41300	0.7693
41350	0.7695
41400	0.7665
41450	0.7859
41500	0.8010
41550	0.7598
41600	0.7720
41650	0.7864
41700	0.7688
41750	0.7486
41800	0.7703
41850	0.7881
41900	0.7329
41950	0.8013
42000	0.7827
42050	0.7608
42100	0.7545
42150	0.7787
42200	0.7545
42250	0.7498
42300	0.7905
42350	0.7827
42400	0.7845
42450	0.7582
42500	0.7662
42550	0.7753
42600	0.7673
42650	0.7849
42700	0.7484
42750	0.7375
42800	0.7675
42850	0.7389
42900	0.7529
42950	0.7752
43000	0.7623
43050	0.8084
43100	0.7622
43150	0.8185
43200	0.7520
43250	0.7651
43300	0.7899
43350	0.8198
43400	0.7686
43450	0.7814
43500	0.7504
43550	0.7827
43600	0.7497
43650	0.7702
43700	0.7768
43750	0.7711
43800	0.7436
43850	0.7574
43900	0.7691
43950	0.7646
44000	0.7687
44050	0.7285
44100	0.7770
44150	0.7468
44200	0.7348
44250	0.7396
44300	0.7460
44350	0.7559
44400	0.7644
44450	0.7645
44500	0.7601
44550	0.7675
44600	0.7499
44650	0.7670
44700	0.7821
44750	0.7571
44800	0.7474
44850	0.7661
44900	0.7595
44950	0.8088
45000	0.7425
45050	0.7951
45100	0.7809
45150	0.7985
45200	0.7668
45250	0.7360
45300	0.7730
45350	0.7669
45400	0.7341
45450	0.7756
45500	0.7964
45550	0.7553
45600	0.7558
45650	0.7317
45700	0.7595
45750	0.7878
45800	0.7489
45850	0.7582
45900	0.7666
45950	0.7525
46000	0.7782
46050	0.7981
46100	0.7722
46150	0.8005
46200	0.8026
46250	0.7568
46300	0.7390
46350	0.7413
46400	0.7615
46450	0.7438
46500	0.8007
46550	0.7738
46600	0.7756
46650	0.7767
46700	0.7651
46750	0.7394
46800	0.7632
46850	0.7605
46900	0.7580
46950	0.7935
47000	0.7547
47050	0.7633
47100	0.7611
47150	0.7759
47200	0.7589
47250	0.7596
47300	0.7367
47350	0.7678
47400	0.7706
47450	0.7469
47500	0.7943
47550	0.7677
47600	0.7937
47650	0.7551
47700	0.7761
47750	0.7685
47800	0.7884
47850	0.7697
47900	0.7675
47950	0.7510
48000	0.7647
48050	0.7786
48100	0.7976
48150	0.7820
48200	0.7774
48250	0.7791
48300	0.7559
48350	0.7805
48400	0.7599
48450	0.7636
48500	0.7436
48550	0.7658
48600	0.7678
48650	0.7788
48700	0.7433
48750	0.7723
48800	0.7516
48850	0.7713
48900	0.7596
48950	0.7653
49000	0.7721
49050	0.7641
49100	0.7815
49150	0.7452
49200	0.7764
49250	0.7898
49300	0.7890
49350	0.7901
49400	0.7549
49450	0.7802
49500	0.8069
49550	0.8037
49600	0.7626
49650	0.7458
49700	0.7713
49750	0.8024
49800	0.7731
49850	0.7498
49900	0.8133
49950	0.7494
50000	0.7464


==> data/loss_curve_pretraining_band.txt <==
# step lower upper
50	0.849900	0.909900
100	0.854970	0.914970
150	0.856844	0.916844
200	0.860639	0.920639
250	0.862725	0.922725
300	0.867445	0.927445
350	0.869225	0.929225
400	0.870423	0.930423
450	0.867146	0.927146
500	0.863261	0.923261
550	0.864019	0.924019
600	0.860118	0.920118
650	0.858671	0.918671
700	0.856501	0.916501
750	0.853075	0.913075
800	0.852278	0.912278
850	0.847954	0.907954
900	0.842910	0.902910
950	0.842868	0.902868
1000	0.837740	0.897740
1050	0.835853	0.895853
1100	0.832526	0.892526
1150	0.830431	0.890431
1200	0.830405	0.890405
1250	0.829552	0.889552
1300	0.827179	0.887179
1350	0.824223	0.884223
1400	0.820471	0.880471
1450	0.816381	0.876381
1500	0.818110	0.878110
1550	0.814563	0.874563
1600	0.813324	0.873324
1650	0.810286	0.870286
1700	0.808295	0.868295
1750	0.809861	0.869861
1800	0.807284	0.867284
1850	0.807213	0.867213
1900	0.806102	0.866102
1950	0.806816	0.866816
2000	0.804307	0.864307
2050	0.804990	0.864990
2100	0.801847	0.861847
2150	0.803446	0.863446
2200	0.800713	0.860713
2250	0.800545	0.860545
2300	0.799798	0.859798
2350	0.797128	0.857128
2400	0.796172	0.856172
2450	0.794434	0.854434
2500	0.790904	0.850904
2550	0.791792	0.851792
2600	0.791846	0.851846
2650	0.790895	0.850895
2700	0.790296	0.850296
2750	0.789384	0.849384
2800	0.788377	0.848377
2850	0.789500	0.849500
2900	0.786668	0.846668
2950	0.785296	0.845296
3000	0.786634	0.846634
3050	0.783650	0.843650
3100	0.783425	0.843425
3150	0.784216	0.844216
3200	0.785385	0.845385
3250	0.785554	0.845554
3300	0.783859	0.843859
3350	0.781437	0.841437
3400	0.781075	0.841075
3450	0.780836	0.840836
3500	0.783066	0.843066
3550	0.784316	0.844316
3600	0.783301	0.843301
3650	0.782761	0.842761
3700	0.782157	0.842157
3750	0.782106	0.842106
3800	0.782970	0.842970
3850	0.782851	0.842851
3900	0.781834	0.841834
3950	0.780860	0.840860
4000	0.777623	0.837623
4050	0.779493	0.839493
4100	0.775828	0.835828
4150	0.776132	0.836132
4200	0.777666	0.837666
4250	0.775874	0.835874
4300	0.773284	0.833284
4350	0.770315	0.830315
4400	0.769336	0.829336
4450	0.766730	0.826730
4500	0.766398	0.826398
4550	0.767598	0.827598
4600	0.767106	0.827106
4650	0.768258	0.828258
4700	0.768728	0.828728
4750	0.769615	0.829615
4800	0.772014	0.832014
4850	0.773159	0.833159
4900	0.772489	0.832489
4950	0.770294	0.830294
5000	0.771572	0.831572
5050	0.768718	0.828718
5100	0.766965	0.826965
5150	0.773531	0.833531
5200	0.772713	0.832713
5250	0.770198	0.830198
5300	0.769856	0.829856
5350	0.767951	0.827951
5400	0.770510	0.830510
5450	0.768829	0.828829
5500	0.769734	0.829734
5550	0.767764	0.827764
5600	0.767460	0.827460
5650	0.768122	0.828122
5700	0.766417	0.826417
5750	0.765534	0.825534
5800	0.762970	0.822970
5850	0.761280	0.821280
5900	0.761863	0.821863
5950	0.765945	0.825945
6000	0.764868	0.824868
6050	0.765662	0.825662
6100	0.768593	0.828593
6150	0.771683	0.831683
6200	0.768456	0.828456
6250	0.765405	0.825405
6300	0.764420	0.824420
6350	0.764221	0.824221
6400	0.762696	0.822696
6450	0.763590	0.823590
6500	0.761641	0.821641
6550	0.760942	0.820942
6600	0.762044	0.822044
6650	0.761627	0.821627
6700	0.762303	0.822303
6750	0.761493	0.821493
6800	0.764368	0.824368
6850	0.763650	0.823650
6900	0.766197	0.826197
6950	0.763005	0.823005
7000	0.763155	0.823155
7050	0.761693	0.821693
7100	0.759660	0.819660
7150	0.761018	0.821018
7200	0.759775	0.819775
7250	0.757935	0.817935
7300	0.758160	0.818160
7350	0.758799	0.818799
7400	0.758943	0.818943
7450	0.756474	0.816474
7500	0.753926	0.813926
7550	0.754596	0.814596
7600	0.752989	0.812989
7650	0.753727	0.813727
7700	0.752430	0.812430
7750	0.750838	0.810838
7800	0.752774	0.812774
7850	0.752733	0.812733
7900	0.753379	0.813379
7950	0.753752	0.813752
8000	0.752075	0.812075
8050	0.752179	0.812179
8100	0.750500	0.810500
8150	0.749726	0.809726
8200	0.749814	0.809814
8250	0.749232	0.809232
8300	0.749746	0.809746
8350	0.748135	0.808135
8400	0.747149	0.807149
8450	0.746492	0.806492
8500	0.748244	0.808244
8550	0.746940	0.806940
8600	0.745545	0.805545
8650	0.747781	0.807781
8700	0.746120	0.806120
8750	0.747157	0.807157
8800	0.745899	0.805899
8850	0.744909	0.804909
8900	0.747957	0.807957
8950	0.748229	0.808229
9000	0.750190	0.810190
9050	0.752416	0.812416
9100	0.750663	0.810663
9150	0.750821	0.810821
9200	0.751606	0.811606
9250	0.750802	0.810802
9300	0.750736	0.810736
9350	0.752342	0.812342
9400	0.752561	0.812561
9450	0.755035	0.815035
9500	0.754463	0.814463
9550	0.753991	0.813991
9600	0.753110	0.813110
9650	0.753289	0.813289
9700	0.751256	0.811256
9750	0.752729	0.812729
9800	0.754671	0.814671
9850	0.754439	0.814439
9900	0.757586	0.817586
9950	0.759999	0.819999
10000	0.758475	0.818475
10050	0.755825	0.815825
10100	0.755139	0.815139
10150	0.754195	0.814195
10200	0.753475	0.813475
10250	0.752241	0.812241
10300	0.751434	0.811434
10350	0.751174	0.811174
10400	0.751554	0.811554
10450	0.754616	0.814616
10500	0.752510	0.812510
10550	0.754501	0.814501
10600	0.754711	0.814711
10650	0.753906	0.813906
10700	0.752178	0.812178
10750	0.751141	0.811141
10800	0.750623	0.810623
10850	0.754383	0.814383
10900	0.754378	0.814378
10950	0.753258	0.813258
11000	0.753332	0.813332
11050	0.754092	0.814092
11100	0.756679	0.816679
11150	0.755684	0.815684
11200	0.755241	0.815241
11250	0.755041	0.815041
11300	0.754816	0.814816
11350	0.754587	0.814587
11400	0.754660	0.814660
11450	0.755274	0.815274
11500	0.752126	0.812126
11550	0.749826	0.809826
11600	0.749447	0.809447
11650	0.747626	0.807626
11700	0.749154	0.809154
11750	0.748443	0.808443
11800	0.750055	0.810055
11850	0.750501	0.810501
11900	0.749001	0.809001
11950	0.750051	0.810051
12000	0.750000	0.810000
12050	0.750174	0.810174
12100	0.748754	0.808754
12150	0.751834	0.811834
12200	0.751010	0.811010
12250	0.750422	0.810422
12300	0.749802	0.809802
12350	0.750174	0.810174
12400	0.748232	0.808232
12450	0.750120	0.810120
12500	0.749711	0.809711
12550	0.748822	0.808822
12600	0.749109	0.809109
12650	0.749600	0.809600
12700	0.749546	0.809546
12750	0.748493	0.808493
12800	0.748320	0.808320
12850	0.747593	0.807593
12900	0.747239	0.807239
12950	0.746151	0.806151
13000	0.745002	0.805002
13050	0.742938	0.802938
13100	0.742371	0.802371
13150	0.743903	0.803903
13200	0.743519	0.803519
13250	0.743062	0.803062
13300	0.741492	0.801492
13350	0.740899	0.800899
13400	0.741289	0.801289
13450	0.742633	0.802633
13500	0.743099	0.803099
13550	0.743909	0.803909
13600	0.743357	0.803357
13650	0.745213	0.805213
13700	0.744217	0.804217
13750	0.744588	0.804588
13800	0.744756	0.804756
13850	0.746541	0.806541
13900	0.743874	0.803874
13950	0.742226	0.802226
14000	0.742122	0.802122
14050	0.742949	0.802949
14100	0.740924	0.800924
14150	0.740539	0.800539
14200	0.740056	0.800056
14250	0.742351	0.802351
14300	0.740818	0.800818
14350	0.738651	0.798651
14400	0.741534	0.801534
14450	0.741478	0.801478
14500	0.739397	0.799397
14550	0.742043	0.802043
14600	0.740739	0.800739
14650	0.741996	0.801996
14700	0.743173	0.803173
14750	0.745448	0.805448
14800	0.745055	0.805055
14850	0.746270	0.806270
14900	0.745864	0.805864
14950	0.745776	0.805776
15000	0.744241	0.804241
15050	0.743693	0.803693
15100	0.743549	0.803549
15150	0.744356	0.804356
15200	0.745841	0.805841
15250	0.745419	0.805419
15300	0.746299	0.806299
15350	0.746947	0.806947
15400	0.746003	0.806003
15450	0.745594	0.805594
15500	0.743909	0.803909
15550	0.744772	0.804772
15600	0.746964	0.806964
15650	0.746006	0.806006
15700	0.745514	0.805514
15750	0.743911	0.803911
15800	0.742380	0.802380
15850	0.743881	0.803881
15900	0.743661	0.803661
15950	0.745745	0.805745
16000	0.745826	0.805826
16050	0.748783	0.808783
16100	0.747206	0.807206
16150	0.748069	0.808069
16200	0.747975	0.807975
16250	0.748397	0.808397
16300	0.748595	0.808595
16350	0.750395	0.810395
16400	0.748799	0.808799
16450	0.748398	0.808398
16500	0.749136	0.809136
16550	0.747700	0.807700
16600	0.745972	0.805972
16650	0.744113	0.804113
16700	0.745006	0.805006
16750	0.743590	0.803590
16800	0.743915	0.803915
16850	0.743332	0.803332
16900	0.746162	0.806162
16950	0.745042	0.805042
17000	0.745970	0.805970
17050	0.743541	0.803541
17100	0.742645	0.802645
17150	0.742432	0.802432
17200	0.742934	0.802934
17250	0.746568	0.806568
17300	0.745940	0.805940
17350	0.748146	0.808146
17400	0.748737	0.808737
17450	0.747841	0.807841
17500	0.747184	0.807184
17550	0.745823	0.805823
17600	0.745408	0.805408
17650	0.743439	0.803439
17700	0.741811	0.801811
17750	0.742104	0.802104
17800	0.740412	0.800412
17850	0.739235	0.799235
17900	0.743571	0.803571
17950	0.746321	0.806321
18000	0.746212	0.806212
18050	0.745449	0.805449
18100	0.745218	0.805218
18150	0.745061	0.805061
18200	0.746521	0.806521
18250	0.747270	0.807270
18300	0.747356	0.807356
18350	0.747407	0.807407
18400	0.748690	0.808690
18450	0.747743	0.807743
18500	0.751520	0.811520
18550	0.752767	0.812767
18600	0.751221	0.811221
18650	0.750020	0.810020
18700	0.752466	0.812466
18750	0.752762	0.812762
18800	0.752393	0.812393
18850	0.750791	0.810791
18900	0.750066	0.810066
18950	0.750908	0.810908
19000	0.750295	0.810295
19050	0.748640	0.808640
19100	0.750047	0.810047
19150	0.749762	0.809762
19200	0.748943	0.808943
19250	0.748016	0.808016
19300	0.748537	0.808537
19350	0.746903	0.806903
19400	0.748295	0.808295
19450	0.747629	0.807629
19500	0.748269	0.808269
19550	0.746969	0.806969
19600	0.746935	0.806935
19650	0.747065	0.807065
19700	0.746431	0.806431
19750	0.746087	0.806087
19800	0.744564	0.804564
19850	0.744878	0.804878
19900	0.742617	0.802617
19950	0.742934	0.802934
20000	0.744720	0.804720
20050	0.745337	0.805337
20100	0.747999	0.807999
20150	0.747591	0.807591
20200	0.747597	0.807597
20250	0.748660	0.808660
20300	0.745158	0.805158
20350	0.744507	0.804507
20400	0.743012	0.803012
20450	0.744499	0.804499
20500	0.744145	0.804145
20550	0.743195	0.803195
20600	0.740555	0.800555
20650	0.741464	0.801464
20700	0.743218	0.803218
20750	0.742569	0.802569
20800	0.745895	0.805895
20850	0.746705	0.806705
20900	0.748181	0.808181
20950	0.747600	0.807600
21000	0.749568	0.809568
21050	0.747398	0.807398
21100	0.747152	0.807152
21150	0.746777	0.806777
21200	0.744996	0.804996
21250	0.745386	0.805386
21300	0.748387	0.808387
21350	0.749330	0.809330
21400	0.749436	0.809436
21450	0.750580	0.810580
21500	0.750953	0.810953
21550	0.750392	0.810392
21600	0.748971	0.808971
21650	0.746602	0.806602
21700	0.746848	0.806848
21750	0.746749	0.806749
21800	0.747328	0.807328
21850	0.744351	0.804351
21900	0.745542	0.805542
21950	0.750117	0.810117
22000	0.750134	0.810134
22050	0.748512	0.808512
22100	0.751331	0.811331
22150	0.750009	0.810009
22200	0.751335	0.811335
22250	0.748075	0.808075
22300	0.750140	0.810140
22350	0.750762	0.810762
22400	0.750296	0.810296
22450	0.748790	0.808790
22500	0.748479	0.808479
22550	0.748756	0.808756
22600	0.748561	0.808561
22650	0.748353	0.808353
22700	0.747990	0.807990
22750	0.746041	0.806041
22800	0.745720	0.805720
22850	0.744633	0.804633
22900	0.745243	0.805243
22950	0.743470	0.803470
23000	0.743946	0.803946
23050	0.743943	0.803943
23100	0.742405	0.802405
23150	0.745579	0.805579
23200	0.744248	0.804248
23250	0.746195	0.806195
23300	0.746747	0.806747
23350	0.747902	0.807902
23400	0.748382	0.808382
23450	0.747981	0.807981
23500	0.748816	0.808816
23550	0.748695	0.808695
23600	0.747844	0.807844
23650	0.746401	0.806401
23700	0.748567	0.808567
23750	0.748983	0.808983
23800	0.748330	0.808330
23850	0.747998	0.807998
23900	0.748568	0.808568
23950	0.747376	0.807376
24000	0.746688	0.806688
24050	0.746646	0.806646
24100	0.744706	0.804706
24150	0.743547	0.803547
24200	0.743772	0.803772
24250	0.743906	0.803906
24300	0.744848	0.804848
24350	0.745103	0.805103
24400	0.743411	0.803411
24450	0.745018	0.805018
24500	0.745635	0.805635
24550	0.744805	0.804805
24600	0.744109	0.804109
24650	0.744972	0.804972
24700	0.744956	0.804956
24750	0.747856	0.807856
24800	0.748699	0.808699
24850	0.748915	0.808915
24900	0.748560	0.808560
24950	0.748563	0.808563
25000	0.747671	0.807671
25050	0.746977	0.806977
25100	0.745742	0.805742
25150	0.745433	0.805433
25200	0.748947	0.808947
25250	0.747481	0.807481
25300	0.747080	0.807080
25350	0.747933	0.807933
25400	0.747697	0.807697
25450	0.746179	0.806179
25500	0.745262	0.805262
25550	0.742859	0.802859
25600	0.743011	0.803011
25650	0.740292	0.800292
25700	0.741187	0.801187
25750	0.742958	0.802958
25800	0.743812	0.803812
25850	0.745012	0.805012
25900	0.744573	0.804573
25950	0.744838	0.804838
26000	0.743288	0.803288
26050	0.742851	0.802851
26100	0.742848	0.802848
26150	0.741423	0.801423
26200	0.740876	0.800876
26250	0.740823	0.800823
26300	0.740168	0.800168
26350	0.740794	0.800794
26400	0.741814	0.801814
26450	0.740907	0.800907
26500	0.740091	0.800091
26550	0.740913	0.800913
26600	0.741242	0.801242
26650	0.741804	0.801804
26700	0.740724	0.800724
26750	0.740338	0.800338
26800	0.739718	0.799718
26850	0.738505	0.798505
26900	0.738115	0.798115
26950	0.738108	0.798108
27000	0.739787	0.799787
27050	0.738564	0.798564
27100	0.739178	0.799178
27150	0.739719	0.799719
27200	0.741170	0.801170
27250	0.739684	0.799684
27300	0.739397	0.799397
27350	0.741551	0.801551
27400	0.740240	0.800240
27450	0.739758	0.799758
27500	0.741932	0.801932
27550	0.742500	0.802500
27600	0.743448	0.803448
27650	0.743931	0.803931
27700	0.743132	0.803132
27750	0.742884	0.802884
27800	0.743197	0.803197
27850	0.744163	0.804163
27900	0.743319	0.803319
27950	0.743870	0.803870
28000	0.743530	0.803530
28050	0.743414	0.803414
28100	0.742315	0.802315
28150	0.741174	0.801174
28200	0.742070	0.802070
28250	0.741682	0.801682
28300	0.741263	0.801263
28350	0.744187	0.804187
28400	0.744092	0.804092
28450	0.742568	0.802568
28500	0.742594	0.802594
28550	0.744856	0.804856
28600	0.744451	0.804451
28650	0.743680	0.803680
28700	0.745433	0.805433
28750	0.746103	0.806103
28800	0.745593	0.805593
28850	0.744267	0.804267
28900	0.744455	0.804455
28950	0.745484	0.805484
29000	0.743151	0.803151
29050	0.745338	0.805338
29100	0.746278	0.806278
29150	0.743711	0.803711
29200	0.746044	0.806044
29250	0.746846	0.806846
29300	0.748013	0.808013
29350	0.748816	0.808816
29400	0.747381	0.807381
29450	0.745942	0.805942
29500	0.745640	0.805640
29550	0.744287	0.804287
29600	0.742140	0.802140
29650	0.741364	0.801364
29700	0.741138	0.801138
29750	0.741394	0.801394
29800	0.740704	0.800704
29850	0.740116	0.800116
29900	0.739065	0.799065
29950	0.739733	0.799733
30000	0.741363	0.801363
30050	0.742139	0.802139
30100	0.742035	0.802035
30150	0.742411	0.802411
30200	0.742314	0.802314
30250	0.742133	0.802133
30300	0.742293	0.802293
30350	0.741664	0.801664
30400	0.741252	0.801252
30450	0.741885	0.801885
30500	0.742546	0.802546
30550	0.742921	0.802921
30600	0.742080	0.802080
30650	0.743023	0.803023
30700	0.743322	0.803322
30750	0.743338	0.803338
30800	0.743198	0.803198
30850	0.746906	0.806906
30900	0.744854	0.804854
30950	0.746794	0.806794
31000	0.743879	0.803879
31050	0.741114	0.801114
31100	0.740681	0.800681
31150	0.744222	0.804222
31200	0.743051	0.803051
31250	0.742502	0.802502
31300	0.743648	0.803648
31350	0.743729	0.803729
31400	0.740523	0.800523
31450	0.740054	0.800054
31500	0.739955	0.799955
31550	0.739495	0.799495
31600	0.740378	0.800378
31650	0.740325	0.800325
31700	0.740059	0.800059
31750	0.741292	0.801292
31800	0.742402	0.802402
31850	0.744274	0.804274
31900	0.742074	0.802074
31950	0.741409	0.801409
32000	0.741025	0.801025
32050	0.740525	0.800525
32100	0.741250	0.801250
32150	0.739231	0.799231
32200	0.740825	0.800825
32250	0.738669	0.798669
32300	0.738983	0.798983
32350	0.738354	0.798354
32400	0.738837	0.798837
32450	0.738463	0.798463
32500	0.738243	0.798243
32550	0.739524	0.799524
32600	0.739253	0.799253
32650	0.737192	0.797192
32700	0.736154	0.796154
32750	0.736067	0.796067
32800	0.734437	0.794437
32850	0.734735	0.794735
32900	0.735165	0.795165
32950	0.735623	0.795623
33000	0.736263	0.796263
33050	0.736392	0.796392
33100	0.735624	0.795624
33150	0.734939	0.794939
33200	0.734168	0.794168
33250	0.736678	0.796678
33300	0.733764	0.793764
33350	0.736004	0.796004
33400	0.736778	0.796778
33450	0.738015	0.798015
33500	0.738188	0.798188
33550	0.737325	0.797325
33600	0.735997	0.795997
33650	0.736327	0.796327
33700	0.737634	0.797634
33750	0.736684	0.796684
33800	0.736811	0.796811
33850	0.738304	0.798304
33900	0.737956	0.797956
33950	0.737898	0.797898
34000	0.737527	0.797527
34050	0.737987	0.797987
34100	0.736842	0.796842
34150	0.738831	0.798831
34200	0.736687	0.796687
34250	0.738140	0.798140
34300	0.736674	0.796674
34350	0.737107	0.797107
34400	0.735079	0.795079
34450	0.736520	0.796520
34500	0.736765	0.796765
34550	0.738201	0.798201
34600	0.738957	0.798957
34650	0.738258	0.798258
34700	0.739358	0.799358
34750	0.742409	0.802409
34800	0.741646	0.801646
34850	0.742435	0.802435
34900	0.742175	0.802175
34950	0.743101	0.803101
35000	0.741229	0.801229
35050	0.740921	0.800921
35100	0.741856	0.801856
35150	0.741456	0.801456
35200	0.741747	0.801747
35250	0.743298	0.803298
35300	0.743520	0.803520
35350	0.745937	0.805937
35400	0.744495	0.804495
35450	0.744471	0.804471
35500	0.743465	0.803465
35550	0.741751	0.801751
35600	0.741994	0.801994
35650	0.739936	0.799936
35700	0.739340	0.799340
35750	0.739440	0.799440
35800	0.741207	0.801207
35850	0.740745	0.800745
35900	0.739968	0.799968
35950	0.741518	0.801518
36000	0.740977	0.800977
36050	0.740156	0.800156
36100	0.739259	0.799259
36150	0.739159	0.799159
36200	0.737578	0.797578
36250	0.736337	0.796337
36300	0.738417	0.798417
36350	0.739772	0.799772
36400	0.740998	0.800998
36450	0.742678	0.802678
36500	0.741077	0.801077
36550	0.738954	0.798954
36600	0.739107	0.799107
36650	0.739779	0.799779
36700	0.738808	0.798808
36750	0.737866	0.797866
36800	0.737700	0.797700
36850	0.739332	0.799332
36900	0.737758	0.797758
36950	0.738270	0.798270
37000	0.738746	0.798746
37050	0.738743	0.798743
37100	0.739101	0.799101
37150	0.741627	0.801627
37200	0.739861	0.799861
37250	0.740199	0.800199
37300	0.737649	0.797649
37350	0.739230	0.799230
37400	0.738737	0.798737
37450	0.737558	0.797558
37500	0.737873	0.797873
37550	0.740533	0.800533
37600	0.740429	0.800429
37650	0.737811	0.797811
37700	0.737480	0.797480
37750	0.738987	0.798987
37800	0.738532	0.798532
37850	0.739898	0.799898
37900	0.740996	0.800996
37950	0.738591	0.798591
38000	0.739941	0.799941
38050	0.737113	0.797113
38100	0.739260	0.799260
38150	0.740768	0.800768
38200	0.742300	0.802300
38250	0.742696	0.802696
38300	0.745084	0.805084
38350	0.743987	0.803987
38400	0.743682	0.803682
38450	0.743269	0.803269
38500	0.741561	0.801561
38550	0.740987	0.800987
38600	0.739818	0.799818
38650	0.739361	0.799361
38700	0.738361	0.798361
38750	0.736948	0.796948
38800	0.738433	0.798433
38850	0.738131	0.798131
38900	0.739395	0.799395
38950	0.740379	0.800379
39000	0.739715	0.799715
39050	0.738556	0.798556
39100	0.738030	0.798030
39150	0.737165	0.797165
39200	0.736273	0.796273
39250	0.737252	0.797252
39300	0.738101	0.798101
39350	0.738707	0.798707
39400	0.740459	0.800459
39450	0.743155	0.803155
39500	0.743500	0.803500
39550	0.742414	0.802414
39600	0.742911	0.802911
39650	0.741542	0.801542
39700	0.740238	0.800238
39750	0.739642	0.799642
39800	0.740383	0.800383
39850	0.741674	0.801674
39900	0.740626	0.800626
39950	0.739520	0.799520
40000	0.740587	0.800587
40050	0.742304	0.802304
40100	0.740995	0.800995
40150	0.739214	0.799214
40200	0.740491	0.800491
40250	0.740569	0.800569
40300	0.740853	0.800853
40350	0.741396	0.801396
40400	0.743952	0.803952
40450	0.745125	0.805125
40500	0.743696	0.803696
40550	0.743534	0.803534
40600	0.744084	0.804084
40650	0.742207	0.802207
40700	0.741690	0.801690
40750	0.742237	0.802237
40800	0.741239	0.801239
40850	0.742934	0.802934
40900	0.740664	0.800664
40950	0.738813	0.798813
41000	0.738788	0.798788
41050	0.740865	0.800865
41100	0.740123	0.800123
41150	0.742473	0.802473
41200	0.741497	0.801497
41250	0.738875	0.798875
41300	0.738901	0.798901
41350	0.738937	0.798937
41400	0.738790	0.798790
41450	0.739817	0.799817
41500	0.741688	0.801688
41550	0.740975	0.800975
41600	0.741036	0.801036
41650	0.741958	0.801958
41700	0.741769	0.801769
41750	0.740378	0.800378
41800	0.740374	0.800374
41850	0.741437	0.801437
41900	0.739125	0.799125
41950	0.741056	0.801056
42000	0.741754	0.801754
42050	0.741097	0.801097
42100	0.740101	0.800101
42150	0.740617	0.800617
42200	0.739650	0.799650
42250	0.738459	0.798459
42300	0.739781	0.799781
42350	0.740557	0.800557
42400	0.741393	0.801393
42450	0.740602	0.800602
42500	0.740338	0.800338
42550	0.740635	0.800635
42600	0.740435	0.800435
42650	0.741303	0.801303
42700	0.739929	0.799929
42750	0.737983	0.797983
42800	0.737954	0.797954
42850	0.736211	0.796211
42900	0.735412	0.795412
42950	0.736000	0.796000
43000	0.735778	0.795778
43050	0.738335	0.798335
43100	0.737967	0.797967
43150	0.740999	0.800999
43200	0.739859	0.799859
43250	0.739573	0.799573
43300	0.740793	0.800793
43350	0.743733	0.803733
43400	0.743425	0.803425
43450	0.743904	0.803904
43500	0.742494	0.802494
43550	0.743106	0.803106
43600	0.741702	0.801702
43650	0.741612	0.801612
43700	0.741923	0.801923
43750	0.741873	0.801873
43800	0.740177	0.800177
43850	0.739410	0.799410
43900	0.739392	0.799392
43950	0.739104	0.799104
44000	0.739080	0.799080
44050	0.736645	0.796645
44100	0.737267	0.797267
44150	0.736039	0.796039
44200	0.734164	0.794164
44250	0.732690	0.792690
44300	0.731689	0.791689
44350	0.731342	0.791342
44400	0.731525	0.791525
44450	0.731704	0.791704
44500	0.731607	0.791607
44550	0.731961	0.791961
44600	0.731237	0.791237
44650	0.731583	0.791583
44700	0.732814	0.792814
44750	0.732471	0.792471
44800	0.731567	0.791567
44850	0.731839	0.791839
44900	0.731699	0.791699
44950	0.734525	0.794525
45000	0.733203	0.793203
45050	0.735117	0.795117
45100	0.736064	0.796064
45150	0.738010	0.798010
45200	0.737938	0.797938
45250	0.736021	0.796021
45300	0.736440	0.796440
45350	0.736468	0.796468
45400	0.734526	0.794526
45450	0.735190	0.795190
45500	0.737063	0.797063
45550	0.736357	0.796357
45600	0.735723	0.795723
45650	0.733682	0.793682
45700	0.733431	0.793431
45750	0.734893	0.794893
45800	0.733934	0.793934
45850	0.733590	0.793590
45900	0.733770	0.793770
45950	0.733094	0.793094
46000	0.734000	0.794000
46050	0.736046	0.796046
46100	0.736416	0.796416
46150	0.738461	0.798461
46200	0.740509	0.800509
46250	0.739686	0.799686
46300	0.737845	0.797845
46350	0.736253	0.796253
46400	0.735967	0.795967
46450	0.734637	0.794637
46500	0.736801	0.796801
46550	0.737221	0.797221
46600	0.737724	0.797724
46650	0.738262	0.798262
46700	0.738073	0.798073
46750	0.736352	0.796352
46800	0.736163	0.796163
46850	0.735823	0.795823
46900	0.735354	0.795354
46950	0.737043	0.797043
47000	0.736302	0.796302
47050	0.736122	0.796122
47100	0.735821	0.795821
47150	0.736425	0.796425
47200	0.735974	0.795974
47250	0.735591	0.795591
47300	0.733858	0.793858
47350	0.734095	0.794095
47400	0.734485	0.794485
47450	0.733430	0.793430
47500	0.735282	0.795282
47550	0.735427	0.795427
47600	0.737123	0.797123
47650	0.736402	0.796402
47700	0.736984	0.796984
47750	0.737075	0.797075
47800	0.738354	0.798354
47850	0.738435	0.798435
47900	0.738379	0.798379
47950	0.737336	0.797336
48000	0.737178	0.797178
48050	0.737863	0.797863
48100	0.739648	0.799648
48150	0.740389	0.800389
48200	0.740809	0.800809
48250	0.741307	0.801307
48300	0.740382	0.800382
48350	0.740989	0.800989
48400	0.740324	0.800324
48450	0.739921	0.799921
48500	0.738341	0.798341
48550	0.738189	0.798189
48600	0.738166	0.798166
48650	0.738804	0.798804
48700	0.737273	0.797273
48750	0.737575	0.797575
48800	0.736617	0.796617
48850	0.736898	0.796898
48900	0.736460	0.796460
48950	0.736390	0.796390
49000	0.736733	0.796733
49050	0.736575	0.796575
49100	0.737470	0.797470
49150	0.736134	0.796134
49200	0.736750	0.796750
49250	0.738133	0.798133
49300	0.739385	0.799385
49350	0.740628	0.800628
49400	0.739684	0.799684
49450	0.740315	0.800315
49500	0.742510	0.802510
49550	0.744382	0.804382
49600	0.743675	0.803675
49650	0.742002	0.802002
49700	0.741960	0.801960
49750	0.743787	0.803787
49800	0.743745	0.803745
49850	0.742309	0.802309
49900	0.744768	0.804768
49950	0.743246	0.803246
50000	0.741635	0.801635


==> data/loss_curve_pretraining_ema.txt <==
# step loss
50	0.879900
100	0.884970
150	0.886844
200	0.890639
250	0.892725
300	0.897445
350	0.899225
400	0.900423
450	0.897146
500	0.893261
550	0.894019
600	0.890118
650	0.888671
700	0.886501
750	0.883075
800	0.882278
850	0.877954
900	0.872910
950	0.872868
1000	0.867740
1050	0.865853
1100	0.862526
1150	0.860431
1200	0.860405
1250	0.859552
1300	0.857179
1350	0.854223
1400	0.850471
1450	0.846381
1500	0.848110
1550	0.844563
1600	0.843324
1650	0.840286
1700	0.838295
1750	0.839861
1800	0.837284
1850	0.837213
1900	0.836102
1950	0.836816
2000	0.834307
2050	0.834990
2100	0.831847
2150	0.833446
2200	0.830713
2250	0.830545
2300	0.829798
2350	0.827128
2400	0.826172
2450	0.824434
2500	0.820904
2550	0.821792
2600	0.821846
2650	0.820895
2700	0.820296
2750	0.819384
2800	0.818377
2850	0.819500
2900	0.816668
2950	0.815296
3000	0.816634
3050	0.813650
3100	0.813425
3150	0.814216
3200	0.815385
3250	0.815554
3300	0.813859
3350	0.811437
3400	0.811075
3450	0.810836
3500	0.813066
3550	0.814316
3600	0.813301
3650	0.812761
3700	0.812157
3750	0.812106
3800	0.812970
3850	0.812851
3900	0.811834
3950	0.810860
4000	0.807623
4050	0.809493
4100	0.805828
4150	0.806132
4200	0.807666
4250	0.805874
4300	0.803284
4350	0.800315
4400	0.799336
4450	0.796730
4500	0.796398
4550	0.797598
4600	0.797106
4650	0.798258
4700	0.798728
4750	0.799615
4800	0.802014
4850	0.803159
4900	0.802489
4950	0.800294
5000	0.801572
5050	0.798718
5100	0.796965
5150	0.803531
5200	0.802713
5250	0.800198
5300	0.799856
5350	0.797951
5400	0.800510
5450	0.798829
5500	0.799734
5550	0.797764
5600	0.797460
5650	0.798122
5700	0.796417
5750	0.795534
5800	0.792970
5850	0.791280
5900	0.791863
5950	0.795945
6000	0.794868
6050	0.795662
6100	0.798593
6150	0.801683
6200	0.798456
6250	0.795405
6300	0.794420
6350	0.794221
6400	0.792696
6450	0.793590
6500	0.791641
6550	0.790942
6600	0.792044
6650	0.791627
6700	0.792303
6750	0.791493
6800	0.794368
6850	0.793650
6900	0.796197
6950	0.793005
7000	0.793155
7050	0.791693
7100	0.789660
7150	0.791018
7200	0.789775
7250	0.787935
7300	0.788160
7350	0.788799
7400	0.788943
7450	0.786474
7500	0.783926
7550	0.784596
7600	0.782989
7650	0.783727
7700	0.782430
7750	0.780838
7800	0.782774
7850	0.782733
7900	0.783379
7950	0.783752
8000	0.782075
8050	0.782179
8100	0.780500
8150	0.779726
8200	0.779814
8250	0.779232
8300	0.779746
8350	0.778135
8400	0.777149
8450	0.776492
8500	0.778244
8550	0.776940
8600	0.775545
8650	0.777781
8700	0.776120
8750	0.777157
8800	0.775899
8850	0.774909
8900	0.777957
8950	0.778229
9000	0.780190
9050	0.782416
9100	0.780663
9150	0.780821
9200	0.781606
9250	0.780802
9300	0.780736
9350	0.782342
9400	0.782561
9450	0.785035
9500	0.784463
9550	0.783991
9600	0.783110
9650	0.783289
9700	0.781256
9750	0.782729
9800	0.784671
9850	0.784439
9900	0.787586
9950	0.789999
10000	0.788475
10050	0.785825
10100	0.785139
10150	0.784195
10200	0.783475
10250	0.782241
10300	0.781434
10350	0.781174
10400	0.781554
10450	0.784616
10500	0.782510
10550	0.784501
10600	0.784711
10650	0.783906
10700	0.782178
10750	0.781141
10800	0.780623
10850	0.784383
10900	0.784378
10950	0.783258
11000	0.783332
11050	0.784092
11100	0.786679
11150	0.785684
11200	0.785241
11250	0.785041
11300	0.784816
11350	0.784587
11400	0.784660
11450	0.785274
11500	0.782126
11550	0.779826
11600	0.779447
11650	0.777626
11700	0.779154
11750	0.778443
11800	0.780055
11850	0.780501
11900	0.779001
11950	0.780051
12000	0.780000
12050	0.780174
12100	0.778754
12150	0.781834
12200	0.781010
12250	0.780422
12300	0.779802
12350	0.780174
12400	0.778232
12450	0.780120
12500	0.779711
12550	0.778822
12600	0.779109
12650	0.779600
12700	0.779546
12750	0.778493
12800	0.778320
12850	0.777593
12900	0.777239
12950	0.776151
13000	0.775002
13050	0.772938
13100	0.772371
13150	0.773903
13200	0.773519
13250	0.773062
13300	0.771492
13350	0.770899
13400	0.771289
13450	0.772633
13500	0.773099
13550	0.773909
13600	0.773357
13650	0.775213
13700	0.774217
13750	0.774588
13800	0.774756
13850	0.776541
13900	0.773874
13950	0.772226
14000	0.772122
14050	0.772949
14100	0.770924
14150	0.770539
14200	0.770056
14250	0.772351
14300	0.770818
14350	0.768651
14400	0.771534
14450	0.771478
14500	0.769397
14550	0.772043
14600	0.770739
14650	0.771996
14700	0.773173
14750	0.775448
14800	0.775055
14850	0.776270
14900	0.775864
14950	0.775776
15000	0.774241
15050	0.773693
15100	0.773549
15150	0.774356
15200	0.775841
15250	0.775419
15300	0.776299
15350	0.776947
15400	0.776003
15450	0.775594
15500	0.773909
15550	0.774772
15600	0.776964
15650	0.776006
15700	0.775514
15750	0.773911
15800	0.772380
15850	0.773881
15900	0.773661
15950	0.775745
16000	0.775826
16050	0.778783
16100	0.777206
16150	0.778069
16200	0.777975
16250	0.778397
16300	0.778595
16350	0.780395
16400	0.778799
16450	0.778398
16500	0.779136
16550	0.777700
16600	0.775972
16650	0.774113
16700	0.775006
16750	0.773590
16800	0.773915
16850	0.773332
16900	0.776162
16950	0.775042
17000	0.775970
17050	0.773541
17100	0.772645
17150	0.772432
17200	0.772934
17250	0.776568
17300	0.775940
17350	0.778146
17400	0.778737
17450	0.777841
17500	0.777184
17550	0.775823
17600	0.775408
17650	0.773439
17700	0.771811
17750	0.772104
17800	0.770412
17850	0.769235
17900	0.773571
17950	0.776321
18000	0.776212
18050	0.775449
18100	0.775218
18150	0.775061
18200	0.776521
18250	0.777270
18300	0.777356
18350	0.777407
18400	0.778690
18450	0.777743
18500	0.781520
18550	0.782767
18600	0.781221
18650	0.780020
18700	0.782466
18750	0.782762
18800	0.782393
18850	0.780791
18900	0.780066
18950	0.780908
19000	0.780295
19050	0.778640
19100	0.780047
19150	0.779762
19200	0.778943
19250	0.778016
19300	0.778537
19350	0.776903
19400	0.778295
19450	0.777629
19500	0.778269
19550	0.776969
19600	0.776935
19650	0.777065
19700	0.776431
19750	0.776087
19800	0.774564
19850	0.774878
19900	0.772617
19950	0.772934
20000	0.774720
20050	0.775337
20100	0.777999
20150	0.777591
20200	0.777597
20250	0.778660
20300	0.775158
20350	0.774507
20400	0.773012
20450	0.774499
20500	0.774145
20550	0.773195
20600	0.770555
20650	0.771464
20700	0.773218
20750	0.772569
20800	0.775895
20850	0.776705
20900	0.778181
20950	0.777600
21000	0.779568
21050	0.777398
21100	0.777152
21150	0.776777
21200	0.774996
21250	0.775386
21300	0.778387
21350	0.779330
21400	0.779436
21450	0.780580
21500	0.780953
21550	0.780392
21600	0.778971
21650	0.776602
21700	0.776848
21750	0.776749
21800	0.777328
21850	0.774351
21900	0.775542
21950	0.780117
22000	0.780134
22050	0.778512
22100	0.781331
22150	0.780009
22200	0.781335
22250	0.778075
22300	0.780140
22350	0.780762
22400	0.780296
22450	0.778790
22500	0.778479
22550	0.778756
22600	0.778561
22650	0.778353
22700	0.777990
22750	0.776041
22800	0.775720
22850	0.774633
22900	0.775243
22950	0.773470
23000	0.773946
23050	0.773943
23100	0.772405
23150	0.775579
23200	0.774248
23250	0.776195
23300	0.776747
23350	0.777902
23400	0.778382
23450	0.777981
23500	0.778816
23550	0.778695
23600	0.777844
23650	0.776401
23700	0.778567
23750	0.778983
23800	0.778330
23850	0.777998
23900	0.778568
23950	0.777376
24000	0.776688
24050	0.776646
24100	0.774706
24150	0.773547
24200	0.773772
24250	0.773906
24300	0.774848
24350	0.775103
24400	0.773411
24450	0.775018
24500	0.775635
24550	0.774805
24600	0.774109
24650	0.774972
24700	0.774956
24750	0.777856
24800	0.778699
24850	0.778915
24900	0.778560
24950	0.778563
25000	0.777671
25050	0.776977
25100	0.775742
25150	0.775433
25200	0.778947
25250	0.777481
25300	0.777080
25350	0.777933
25400	0.777697
25450	0.776179
25500	0.775262
25550	0.772859
25600	0.773011
25650	0.770292
25700	0.771187
25750	0.772958
25800	0.773812
25850	0.775012
25900	0.774573
25950	0.774838
26000	0.773288
26050	0.772851
26100	0.772848
26150	0.771423
26200	0.770876
26250	0.770823
26300	0.770168
26350	0.770794
26400	0.771814
26450	0.770907
26500	0.770091
26550	0.770913
26600	0.771242
26650	0.771804
26700	0.770724
26750	0.770338
26800	0.769718
26850	0.768505
26900	0.768115
26950	0.768108
27000	0.769787
27050	0.768564
27100	0.769178
27150	0.769719
27200	0.771170
27250	0.769684
27300	0.769397
27350	0.771551
27400	0.770240
27450	0.769758
27500	0.771932
27550	0.772500
27600	0.773448
27650	0.773931
27700	0.773132
27750	0.772884
27800	0.773197
27850	0.774163
27900	0.773319
27950	0.773870
28000	0.773530
28050	0.773414
28100	0.772315
28150	0.771174
28200	0.772070
28250	0.771682
28300	0.771263
28350	0.774187
28400	0.774092
28450	0.772568
28500	0.772594
28550	0.774856
28600	0.774451
28650	0.773680
28700	0.775433
28750	0.776103
28800	0.775593
28850	0.774267
28900	0.774455
28950	0.775484
29000	0.773151
29050	0.775338
29100	0.776278
29150	0.773711
29200	0.776044
29250	0.776846
29300	0.778013
29350	0.778816
29400	0.777381
29450	0.775942
29500	0.775640
29550	0.774287
29600	0.772140
29650	0.771364
29700	0.771138
29750	0.771394
29800	0.770704
29850	0.770116
29900	0.769065
29950	0.769733
30000	0.771363
30050	0.772139
30100	0.772035
30150	0.772411
30200	0.772314
30250	0.772133
30300	0.772293
30350	0.771664
30400	0.771252
30450	0.771885
30500	0.772546
30550	0.772921
30600	0.772080
30650	0.773023
30700	0.773322
30750	0.773338
30800	0.773198
30850	0.776906
30900	0.774854
30950	0.776794
31000	0.773879
31050	0.771114
31100	0.770681
31150	0.774222
31200	0.773051
31250	0.772502
31300	0.773648
31350	0.773729
31400	0.770523
31450	0.770054
31500	0.769955
31550	0.769495
31600	0.770378
31650	0.770325
31700	0.770059
31750	0.771292
31800	0.772402
31850	0.774274
31900	0.772074
31950	0.771409
32000	0.771025
32050	0.770525
32100	0.771250
32150	0.769231
32200	0.770825
32250	0.768669
32300	0.768983
32350	0.768354
32400	0.768837
32450	0.768463
32500	0.768243
32550	0.769524
32600	0.769253
32650	0.767192
32700	0.766154
32750	0.766067
32800	0.764437
32850	0.764735
32900	0.765165
32950	0.765623
33000	0.766263
33050	0.766392
33100	0.765624
33150	0.764939
33200	0.764168
33250	0.766678
33300	0.763764
33350	0.766004
33400	0.766778
33450	0.768015
33500	0.768188
33550	0.767325
33600	0.765997
33650	0.766327
33700	0.767634
33750	0.766684
33800	0.766811
33850	0.768304
33900	0.767956
33950	0.767898
34000	0.767527
34050	0.767987
34100	0.766842
34150	0.768831
34200	0.766687
34250	0.768140
34300	0.766674
34350	0.767107
34400	0.765079
34450	0.766520
34500	0.766765
34550	0.768201
34600	0.768957
34650	0.768258
34700	0.769358
34750	0.772409
34800	0.771646
34850	0.772435
34900	0.772175
34950	0.773101
35000	0.771229
35050	0.770921
35100	0.771856
35150	0.771456
35200	0.771747
35250	0.773298
35300	0.773520
35350	0.775937
35400	0.774495
35450	0.774471
35500	0.773465
35550	0.771751
35600	0.771994
35650	0.769936
35700	0.769340
35750	0.769440
35800	0.771207
35850	0.770745
35900	0.769968
35950	0.771518
36000	0.770977
36050	0.770156
36100	0.769259
36150	0.769159
36200	0.767578
36250	0.766337
36300	0.768417
36350	0.769772
36400	0.770998
36450	0.772678
36500	0.771077
36550	0.768954
36600	0.769107
36650	0.769779
36700	0.768808
36750	0.767866
36800	0.767700
36850	0.769332
36900	0.767758
36950	0.768270
37000	0.768746
37050	0.768743
37100	0.769101
37150	0.771627
37200	0.769861
37250	0.770199
37300	0.767649
37350	0.769230
37400	0.768737
37450	0.767558
37500	0.767873
37550	0.770533
37600	0.770429
37650	0.767811
37700	0.767480
37750	0.768987
37800	0.768532
37850	0.769898
37900	0.770996
37950	0.768591
38000	0.769941
38050	0.767113
38100	0.769260
38150	0.770768
38200	0.772300
38250	0.772696
38300	0.775084
38350	0.773987
38400	0.773682
38450	0.773269
38500	0.771561
38550	0.770987
38600	0.769818
38650	0.769361
38700	0.768361
38750	0.766948
38800	0.768433
38850	0.768131
38900	0.769395
38950	0.770379
39000	0.769715
39050	0.768556
39100	0.768030
39150	0.767165
39200	0.766273
39250	0.767252
39300	0.768101
39350	0.768707
39400	0.770459
39450	0.773155
39500	0.773500
39550	0.772414
39600	0.772911
39650	0.771542
39700	0.770238
39750	0.769642
39800	0.770383
39850	0.771674
39900	0.770626
39950	0.769520
40000	0.770587
40050	0.772304
40100	0.770995
40150	0.769214
40200	0.770491
40250	0.770569
40300	0.770853
40350	0.771396
40400	0.773952
40450	0.775125
40500	0.773696
40550	0.773534
40600	0.774084
40650	0.772207
40700	0.771690
40750	0.772237
40800	0.771239
40850	0.772934
40900	0.770664
40950	0.768813
41000	0.768788
41050	0.770865
41100	0.770123
41150	0.772473
41200	0.771497
41250	0.768875
41300	0.768901
41350	0.768937
41400	0.768790
41450	0.769817
41500	0.771688
41550	0.770975
41600	0.771036
41650	0.771958
41700	0.771769
41750	0.770378
41800	0.770374
41850	0.771437
41900	0.769125
41950	0.771056
42000	0.771754
42050	0.771097
42100	0.770101
42150	0.770617
42200	0.769650
42250	0.768459
42300	0.769781
42350	0.770557
42400	0.771393
42450	0.770602
42500	0.770338
42550	0.770635
42600	0.770435
42650	0.771303
42700	0.769929
42750	0.767983
42800	0.767954
42850	0.766211
42900	0.765412
42950	0.766000
43000	0.765778
43050	0.768335
43100	0.767967
43150	0.770999
43200	0.769859
43250	0.769573
43300	0.770793
43350	0.773733
43400	0.773425
43450	0.773904
43500	0.772494
43550	0.773106
43600	0.771702
43650	0.771612
43700	0.771923
43750	0.771873
43800	0.770177
43850	0.769410
43900	0.769392
43950	0.769104
44000	0.769080
44050	0.766645
44100	0.767267
44150	0.766039
44200	0.764164
44250	0.762690
44300	0.761689
44350	0.761342
44400	0.761525
44450	0.761704
44500	0.761607
44550	0.761961
44600	0.761237
44650	0.761583
44700	0.762814
44750	0.762471
44800	0.761567
44850	0.761839
44900	0.761699
44950	0.764525
45000	0.763203
45050	0.765117
45100	0.766064
45150	0.768010
45200	0.767938
45250	0.766021
45300	0.766440
45350	0.766468
45400	0.764526
45450	0.765190
45500	0.767063
45550	0.766357
45600	0.765723
45650	0.763682
45700	0.763431
45750	0.764893
45800	0.763934
45850	0.763590
45900	0.763770
45950	0.763094
46000	0.764000
46050	0.766046
46100	0.766416
46150	0.768461
46200	0.770509
46250	0.769686
46300	0.767845
46350	0.766253
46400	0.765967
46450	0.764637
46500	0.766801
46550	0.767221
46600	0.767724
46650	0.768262
46700	0.768073
46750	0.766352
46800	0.766163
46850	0.765823
46900	0.765354
46950	0.767043
47000	0.766302
47050	0.766122
47100	0.765821
47150	0.766425
47200	0.765974
47250	0.765591
47300	0.763858
47350	0.764095
47400	0.764485
47450	0.763430
47500	0.765282
47550	0.765427
47600	0.767123
47650	0.766402
47700	0.766984
47750	0.767075
47800	0.768354
47850	0.768435
47900	0.768379
47950	0.767336
48000	0.767178
48050	0.767863
48100	0.769648
48150	0.770389
48200	0.770809
48250	0.771307
48300	0.770382
48350	0.770989
48400	0.770324
48450	0.769921
48500	0.768341
48550	0.768189
48600	0.768166
48650	0.768804
48700	0.767273
48750	0.767575
48800	0.766617
48850	0.766898
48900	0.766460
48950	0.766390
49000	0.766733
49050	0.766575
49100	0.767470
49150	0.766134
49200	0.766750
49250	0.768133
49300	0.769385
49350	0.770628
49400	0.769684
49450	0.770315
49500	0.772510
49550	0.774382
49600	0.773675
49650	0.772002
49700	0.771960
49750	0.773787
49800	0.773745
49850	0.772309
49900	0.774768
49950	0.773246
50000	0.771635


==> data/loss_curve_pretraining_wo_global_context.txt <==
# step loss
50	0.879900
100	0.992231
150	0.890479
200	0.953673
250	0.899775
300	0.950022
350	0.909483
400	0.912212
450	0.910418
500	0.907971
550	0.910122
600	0.907572
650	0.907434
700	0.906532
750	0.904336
800	0.904731
850	0.901562
900	0.897638
950	0.898681
1000	0.894605
1050	0.893738
1100	0.891399
1150	0.890261
1200	0.891163
1250	0.891210
1300	0.889709
1350	0.887598
1400	0.884665
1450	0.881369
1500	0.913181
1550	0.881067
1600	0.880550
1650	0.878213
1700	0.876901
1750	0.879126
1800	0.877186
1850	0.877733
1900	0.877222
1950	0.878517
2000	0.876571
2050	0.899546
2100	0.875186
2150	0.879075
2200	0.875061
2250	0.902236
2300	0.875094
2350	0.872877
2400	0.872360
2450	0.871046
2500	0.867928
2550	0.899976
2600	0.873380
2650	0.880863
2700	0.909804
2750	0.903728
2800	0.867620
2850	0.911232
2900	0.866563
2950	0.879252
3000	0.867141
3050	0.864449
3100	0.864507
3150	0.906403
3200	0.892413
3250	0.867434
3300	0.865988
3350	0.863809
3400	0.872161
3450	0.910271
3500	0.940154
3550	0.935467
3600	0.897814
3650	0.912856
3700	0.866028
3750	0.881386
3800	0.881258
3850	0.867271
3900	0.866425
3950	0.867503
4000	0.862541
4050	0.889881
4100	0.861054
4150	0.876561
4200	0.881253
4250	0.861528
4300	0.859071
4350	0.856232
4400	0.859705
4450	0.852894
4500	0.852680
4550	0.899064
4600	0.853614
4650	0.910137
4700	0.895788
4750	0.870892
4800	0.927495
4850	0.887553
4900	0.879246
4950	0.857488
5000	0.881172
5050	0.856082
5100	0.854410
5150	1.022102
5200	0.861185
5250	0.857872
5300	0.862262
5350	0.855766
5400	0.934565
5450	0.856776
5500	0.909678
5550	0.856139
5600	0.915331
5650	0.885199
5700	0.865255
5750	0.853832
5800	0.863436
5850	0.849681
5900	0.892076
5950	0.973807
6000	0.853413
6050	0.888338
6100	0.934367
6150	0.950136
6200	0.857171
6250	0.854159
6300	0.853213
6350	0.856421
6400	0.851562
6450	0.898096
6500	0.850576
6550	0.849910
6600	0.886896
6650	0.856645
6700	0.875356
6750	0.850582
6800	0.914935
6850	0.852794
6900	0.925797
6950	0.852201
7000	0.879667
7050	0.864046
7100	0.860864
7150	0.934223
7200	0.849087
7250	0.847268
7300	0.855832
7350	0.848173
7400	0.897354
7450	0.845886
7500	0.843356
7550	0.922168
7600	0.842453
7650	0.876907
7700	0.841926
7750	0.840350
7800	0.899361
7850	0.842275
7900	0.886086
7950	0.855529
8000	0.841658
8050	0.845380
8100	0.840108
8150	0.839346
8200	0.866629
8250	0.838875
8300	0.894139
8350	0.837800
8400	0.836824
8450	0.836177
8500	0.908013
8550	0.836644
8600	0.835259
8650	0.881877
8700	0.835850
8750	0.836896
8800	0.835646
8850	0.834664
8900	0.925623
8950	0.875397
9000	0.861438
9050	0.842200
9100	0.840453
9150	0.848047
9200	0.854606
9250	0.840611
9300	0.874364
9350	0.889433
9400	0.842387
9450	0.900283
9500	0.844300
9550	0.843833
9600	0.842957
9650	0.843141
9700	0.841112
9750	0.842589
9800	0.844536
9850	0.844307
9900	0.897861
9950	0.870547
10000	0.848356
10050	0.845709
10100	0.845027
10150	0.844086
10200	0.843370
10250	0.842138
10300	0.841335
10350	0.842341
10400	0.841461
10450	0.888755
10500	0.842422
10550	0.847507
10600	0.881863
10650	0.843827
10700	0.842101
10750	0.867407
10800	0.840550
10850	0.883103
10900	0.844310
10950	0.843192
11000	0.843268
11050	0.859718
11100	0.881813
11150	0.845626
11200	0.845185
11250	0.849851
11300	0.844763
11350	0.844536
11400	0.844610
11450	0.888357
11500	0.842079
11550	0.839781
11600	0.839403
11650	0.837583
11700	0.866019
11750	0.841842
11800	0.873698
11850	0.840464
11900	0.838965
11950	0.841698
12000	0.839966
12050	0.850096
12100	0.838721
12150	0.877572
12200	0.840980
12250	0.840392
12300	0.839774
12350	0.840147
12400	0.838205
12450	0.850473
12500	0.839686
12550	0.838798
12600	0.851905
12650	0.867521
12700	0.839524
12750	0.851942
12800	0.838299
12850	0.837572
12900	0.841714
12950	0.836132
13000	0.834983
13050	0.832920
13100	0.832354
13150	0.833886
13200	0.833503
13250	0.833046
13300	0.831477
13350	0.830884
13400	0.831274
13450	0.832619
13500	0.833834
13550	0.833896
13600	0.833344
13650	0.837129
13700	0.834205
13750	0.834576
13800	0.834745
13850	0.836530
13900	0.833864
13950	0.832216
14000	0.832113
14050	0.832940
14100	0.830915
14150	0.830530
14200	0.830048
14250	0.832343
14300	0.830810
14350	0.828643
14400	0.831526
14450	0.831470
14500	0.829390
14550	0.832036
14600	0.830732
14650	0.831990
14700	0.833166
14750	0.835442
14800	0.835049
14850	0.836264
14900	0.835858
14950	0.835771
15000	0.834236
15050	0.833688
15100	0.833544
15150	0.834352
15200	0.835836
15250	0.835414
15300	0.836295
15350	0.836943
15400	0.835999
15450	0.835591
15500	0.833905
15550	0.834769
15600	0.836960
15650	0.836003
15700	0.835510
15750	0.833908
15800	0.832377
15850	0.833878
15900	0.833658
15950	0.835742
16000	0.835823
16050	0.838780
16100	0.837203
16150	0.838067
16200	0.837973
16250	0.838394
16300	0.838593
16350	0.840393
16400	0.838797
16450	0.838395
16500	0.839134
16550	0.837698
16600	0.835970
16650	0.834111
16700	0.835005
16750	0.833588
16800	0.833913
16850	0.833330
16900	0.836160
16950	0.835041
17000	0.835968
17050	0.833540
17100	0.832644
17150	0.832431
17200	0.832933
17250	0.836567
17300	0.835939
17350	0.838145
17400	0.838736
17450	0.837840
17500	0.837183
17550	0.835822
17600	0.835407
17650	0.833438
17700	0.831810
17750	0.832103
17800	0.830411
17850	0.829235
17900	0.840759
17950	0.836320
18000	0.836211
18050	0.835448
18100	0.835217
18150	0.835060
18200	0.836521
18250	0.837269
18300	0.837355
18350	0.837406
18400	0.838689
18450	0.837742
18500	0.865548
18550	0.842766
18600	0.841220
18650	0.840019
18700	0.842466
18750	0.842762
18800	0.842392
18850	0.840791
18900	0.840065
18950	0.840907
19000	0.840295
19050	0.838639
19100	0.840047
19150	0.839762
19200	0.838942
19250	0.838016
19300	0.838537
19350	0.836903
19400	0.838294
19450	0.837629
19500	0.838269
19550	0.836969
19600	0.855188
19650	0.837065
19700	0.836431
19750	0.836087
19800	0.834564
19850	0.834878
19900	0.832617
19950	0.832934
20000	0.834720
20050	0.835337
20100	0.865033
20150	0.837591
20200	0.837597
20250	0.838659
20300	0.835158
20350	0.834506
20400	0.833012
20450	0.834499
20500	0.834145
20550	0.833195
20600	0.830555
20650	0.831464
20700	0.833218
20750	0.832569
20800	0.843974
20850	0.836705
20900	0.838181
20950	0.837600
21000	0.839568
21050	0.837398
21100	0.837152
21150	0.836777
21200	0.834996
21250	0.835386
21300	0.839445
21350	0.839330
21400	0.839436
21450	0.840580
21500	0.840953
21550	0.840392
21600	0.838970
21650	0.836602
21700	0.836848
21750	0.836749
21800	0.837328
21850	0.834351
21900	0.835542
21950	0.887785
22000	0.840134
22050	0.838512
22100	0.841331
22150	0.840009
22200	0.841335
22250	0.838075
22300	0.840140
22350	0.842374
22400	0.840296
22450	0.838790
22500	0.838479
22550	0.838756
22600	0.838561
22650	0.838353
22700	0.837990
22750	0.836041
22800	0.835720
22850	0.834633
22900	0.835243
22950	0.833470
23000	0.833946
23050	0.833943
23100	0.832405
23150	0.835578
23200	0.834248
23250	0.836195
23300	0.838691
23350	0.837902
23400	0.838382
23450	0.837981
23500	0.838816
23550	0.838695
23600	0.837844
23650	0.836401
23700	0.838567
23750	0.838983
23800	0.838330
23850	0.837998
23900	0.838568
23950	0.837376
24000	0.836688
24050	0.836646
24100	0.834706
24150	0.833547
24200	0.833772
24250	0.833906
24300	0.834848
24350	0.835103
24400	0.833411
24450	0.835018
24500	0.835635
24550	0.834805
24600	0.834109
24650	0.834972
24700	0.834956
24750	0.865139
24800	0.838699
24850	0.838915
24900	0.838560
24950	0.838563
25000	0.837671
25050	0.836977
25100	0.835742
25150	0.835433
25200	0.862615
25250	0.837481
25300	0.837080
25350	0.837933
25400	0.837697
25450	0.836179
25500	0.835262
25550	0.832859
25600	0.833011
25650	0.830292
25700	0.831187
25750	0.832958
25800	0.833812
25850	0.835012
25900	0.834573
25950	0.834838
26000	0.833288
26050	0.832851
26100	0.832848
26150	0.831423
26200	0.830876
26250	0.830823
26300	0.830168
26350	0.830794
26400	0.831814
26450	0.830907
26500	0.830091
26550	0.830913
26600	0.831242
26650	0.831804
26700	0.830724
26750	0.830338
26800	0.829718
26850	0.828505
26900	0.828115
26950	0.828108
27000	0.829787
27050	0.828564
27100	0.829178
27150	0.829719
27200	0.831170
27250	0.829684
27300	0.829397
27350	0.831551
27400	0.830240
27450	0.829758
27500	0.831932
27550	0.832500
27600	0.833448
27650	0.833931
27700	0.833132
27750	0.832884
27800	0.833197
27850	0.834163
27900	0.833319
27950	0.863333
28000	0.833530
28050	0.833414
28100	0.832315
28150	0.831174
28200	0.832070
28250	0.831682
28300	0.831263
28350	0.834187
28400	0.834092
28450	0.832568
28500	0.832594
28550	0.834856
28600	0.834451
28650	0.833680
28700	0.835433
28750	0.836103
28800	0.835593
28850	0.834267
28900	0.834455
28950	0.835484
29000	0.833151
29050	0.835338
29100	0.836278
29150	0.833711
29200	0.836044
29250	0.836846
29300	0.838013
29350	0.838816
29400	0.837381
29450	0.835942
29500	0.835640
29550	0.834287
29600	0.832140
29650	0.831364
29700	0.831138
29750	0.831394
29800	0.830704
29850	0.830116
29900	0.829065
29950	0.829733
30000	0.831363
30050	0.832139
30100	0.832035
30150	0.832411
30200	0.832314
30250	0.832133
30300	0.832293
30350	0.831664
30400	0.831252
30450	0.831885
30500	0.832546
30550	0.832921
30600	0.832080
30650	0.833023
30700	0.833322
30750	0.833338
30800	0.833198
30850	0.836906
30900	0.834854
30950	0.836794
31000	0.833879
31050	0.831114
31100	0.830681
31150	0.834222
31200	0.833051
31250	0.832502
31300	0.833648
31350	0.833729
31400	0.830523
31450	0.830054
31500	0.829955
31550	0.829495
31600	0.830378
31650	0.830325
31700	0.830059
31750	0.831292
31800	0.832402
31850	0.834274
31900	0.832074
31950	0.831409
32000	0.831025
32050	0.830525
32100	0.831250
32150	0.829231
32200	0.830825
32250	0.828669
32300	0.828983
32350	0.828354
32400	0.828837
32450	0.828463
32500	0.828243
32550	0.829524
32600	0.829253
32650	0.827192
32700	0.826154
32750	0.826067
32800	0.824437
32850	0.824735
32900	0.825165
32950	0.825623
33000	0.826263
33050	0.826392
33100	0.825624
33150	0.824939
33200	0.824168
33250	0.826678
33300	0.823764
33350	0.826004
33400	0.826778
33450	0.828015
33500	0.828188
33550	0.827325
33600	0.825997
33650	0.826327
33700	0.827634
33750	0.826684
33800	0.826811
33850	0.828304
33900	0.827956
33950	0.827898
34000	0.827527
34050	0.827987
34100	0.826842
34150	0.828831
34200	0.826687
34250	0.828140
34300	0.826674
34350	0.827107
34400	0.825079
34450	0.826520
34500	0.826765
34550	0.828201
34600	0.828957
34650	0.828258
34700	0.829358
34750	0.832409
34800	0.831646
34850	0.832435
34900	0.832175
34950	0.833101
35000	0.831229
35050	0.830921
35100	0.831856
35150	0.831456
35200	0.831747
35250	0.833298
35300	0.833520
35350	0.835937
35400	0.834495
35450	0.834471
35500	0.833465
35550	0.831751
35600	0.831994
35650	0.829936
35700	0.829340
35750	0.829440
35800	0.831207
35850	0.830745
35900	0.829968
35950	0.831518
36000	0.830977
36050	0.830156
36100	0.829259
36150	0.829159
36200	0.827578
36250	0.826337
36300	0.828417
36350	0.829772
36400	0.830998
36450	0.832678
36500	0.831077
36550	0.828954
36600	0.829107
36650	0.829779
36700	0.828808
36750	0.827866
36800	0.827700
36850	0.829332
36900	0.827758
36950	0.828270
37000	0.828746
37050	0.828743
37100	0.829101
37150	0.831627
37200	0.829861
37250	0.830199
37300	0.827649
37350	0.829230
37400	0.828737
37450	0.827558
37500	0.827873
37550	0.830533
37600	0.830429
37650	0.827811
37700	0.827480
37750	0.828987
37800	0.828532
37850	0.829898
37900	0.830996
37950	0.828591
38000	0.829941
38050	0.827113
38100	0.829260
38150	0.830768
38200	0.832300
38250	0.832696
38300	0.835084
38350	0.833987
38400	0.833682
38450	0.833269
38500	0.831561
38550	0.830987
38600	0.829818
38650	0.829361
38700	0.828361
38750	0.826948
38800	0.828433
38850	0.828131
38900	0.829395
38950	0.830379
39000	0.829715
39050	0.828556
39100	0.828030
39150	0.827165
39200	0.826273
39250	0.827252
39300	0.828101
39350	0.828707
39400	0.830459
39450	0.833155
39500	0.833500
39550	0.832414
39600	0.832911
39650	0.831542
39700	0.830238
39750	0.829642
39800	0.830383
39850	0.831674
39900	0.830626
39950	0.829520
40000	0.830587
40050	0.832304
40100	0.830995
40150	0.829214
40200	0.830491
40250	0.830569
40300	0.830853
40350	0.831396
40400	0.833952
40450	0.835125
40500	0.833696
40550	0.833534
40600	0.834084
40650	0.832207
40700	0.831690
40750	0.832237
40800	0.831239
40850	0.832934
40900	0.830664
40950	0.828813
41000	0.828788
41050	0.830865
41100	0.830123
41150	0.839514
41200	0.831497
41250	0.828875
41300	0.828901
41350	0.828937
41400	0.828790
41450	0.829817
41500	0.864983
41550	0.830975
41600	0.831036
41650	0.831958
41700	0.831769
41750	0.830378
41800	0.830374
41850	0.831437
41900	0.829125
41950	0.831056
42000	0.831754
42050	0.831097
42100	0.830101
42150	0.830617
42200	0.829650
42250	0.828459
42300	0.829781
42350	0.835788
42400	0.831393
42450	0.830602
42500	0.830338
42550	0.830635
42600	0.830435
42650	0.831303
42700	0.829929
42750	0.827983
42800	0.827954
42850	0.826211
42900	0.825412
42950	0.826000
43000	0.825778
43050	0.828335
43100	0.827967
43150	0.841561
43200	0.829859
43250	0.829573
43300	0.830793
43350	0.893591
43400	0.833425
43450	0.833904
43500	0.832494
43550	0.833106
43600	0.831702
43650	0.831612
43700	0.831923
43750	0.831873
43800	0.830177
43850	0.829410
43900	0.829392
43950	0.829104
44000	0.829080
44050	0.826645
44100	0.827267
44150	0.826039
44200	0.824164
44250	0.822690
44300	0.821689
44350	0.821342
44400	0.821525
44450	0.821704
44500	0.821607
44550	0.821961
44600	0.821237
44650	0.821583
44700	0.822814
44750	0.822471
44800	0.821567
44850	0.821839
44900	0.821699
44950	0.865325
45000	0.823203
45050	0.825117
45100	0.826064
45150	0.828010
45200	0.827938
45250	0.826021
45300	0.826440
45350	0.826468
45400	0.824526
45450	0.825190
45500	0.827385
45550	0.826357
45600	0.825723
45650	0.823682
45700	0.823431
45750	0.824893
45800	0.823934
45850	0.823590
45900	0.823770
45950	0.823094
46000	0.824000
46050	0.826046
46100	0.826416
46150	0.828877
46200	0.830509
46250	0.829686
46300	0.827845
46350	0.826253
46400	0.825967
46450	0.824637
46500	0.826801
46550	0.827221
46600	0.827724
46650	0.828262
46700	0.828073
46750	0.826352
46800	0.826163
46850	0.825823
46900	0.825354
46950	0.827043
47000	0.826302
47050	0.826122
47100	0.825821
47150	0.826425
47200	0.825974
47250	0.825591
47300	0.823858
47350	0.824095
47400	0.824485
47450	0.823430
47500	0.825282
47550	0.825427
47600	0.873626
47650	0.826402
47700	0.826984
47750	0.827075
47800	0.828354
47850	0.828435
47900	0.828379
47950	0.827336
48000	0.827178
48050	0.837246
48100	0.829648
48150	0.830389
48200	0.830809
48250	0.831307
48300	0.830382
48350	0.830989
48400	0.830324
48450	0.829921
48500	0.828341
48550	0.828189
48600	0.828166
48650	0.828804
48700	0.827273
48750	0.827575
48800	0.826617
48850	0.826898
48900	0.826460
48950	0.826390
49000	0.826733
49050	0.826575
49100	0.827470
49150	0.826134
49200	0.826750
49250	0.828133
49300	0.843122
49350	0.838067
49400	0.829684
49450	0.830315
49500	0.850947
49550	0.841530
49600	0.833675
49650	0.832002
49700	0.831960
49750	0.905240
49800	0.833745
49850	0.832309
49900	0.854469
49950	0.833246
50000	0.831635


==> data/loss_curve_pretraining_wo_global_context_band.txt <==
# step lower upper
50	0.819900	0.939900
100	0.840120	0.960120
150	0.838384	0.958384
200	0.848336	0.968336
250	0.846795	0.966795
300	0.854576	0.974576
350	0.853659	0.973659
400	0.853399	0.973399
450	0.852862	0.972862
500	0.851982	0.971982
550	0.851647	0.971647
600	0.850913	0.970913
650	0.850287	0.970287
700	0.849611	0.969611
750	0.848662	0.968662
800	0.847954	0.967954
850	0.846804	0.966804
900	0.845154	0.965154
950	0.843989	0.963989
1000	0.842300	0.962300
1050	0.840834	0.960682
1100	0.839074	0.959074
1150	0.858286	0.936688
1200	0.857224	0.935474
1250	0.862925	0.927923
1300	0.861877	0.926913
1350	0.867482	0.918861
1400	0.865896	0.917385
1450	0.864040	0.915544
1500	0.868171	0.919833
1550	0.863064	0.920283
1600	0.861059	0.918284
1650	0.858879	0.916339
1700	0.853506	0.917857
1750	0.851035	0.917968
1800	0.848936	0.917433
1850	0.845829	0.918578
1900	0.844031	0.918583
1950	0.843597	0.918013
2000	0.842414	0.917671
2050	0.845604	0.921503
2100	0.843924	0.920170
2150	0.841059	0.921965
2200	0.839620	0.921082
2250	0.843213	0.925367
2300	0.841279	0.923991
2350	0.839279	0.922478
2400	0.837781	0.920909
2450	0.833663	0.922040
2500	0.825933	0.926197
2550	0.828139	0.932599
2600	0.827162	0.931060
2650	0.827486	0.931367
2700	0.831137	0.938652
2750	0.834401	0.942168
2800	0.830536	0.938594
2850	0.834583	0.944146
2900	0.829932	0.940589
2950	0.828550	0.939808
3000	0.825072	0.937152
3050	0.821849	0.934377
3100	0.819527	0.931801
3150	0.825135	0.937259
3200	0.827112	0.939319
3250	0.824012	0.936738
3300	0.821905	0.933666
3350	0.819210	0.931329
3400	0.818666	0.930754
3450	0.824915	0.937307
3500	0.835462	0.948015
3550	0.841431	0.957789
3600	0.841714	0.956860
3650	0.841729	0.961729
3700	0.835303	0.955303
3750	0.833126	0.952470
3800	0.830721	0.950721
3850	0.826500	0.946500
3900	0.822886	0.942886
3950	0.820117	0.940117
4000	0.816954	0.936954
4050	0.819280	0.939280
4100	0.816000	0.936000
4150	0.816101	0.936101
4200	0.817028	0.937028
4250	0.814238	0.934238
4300	0.811508	0.931508
4350	0.808758	0.928758
4400	0.807129	0.927129
4450	0.804566	0.924566
4500	0.802427	0.922427
4550	0.809022	0.929022
4600	0.806248	0.926248
4650	0.814148	0.934148
4700	0.818043	0.938043
4750	0.816756	0.936756
4800	0.825889	0.945889
4850	0.826189	0.946189
4900	0.824939	0.944939
4950	0.819998	0.939998
5000	0.820209	0.940209
5050	0.815866	0.935866
5100	0.812004	0.932004
5150	0.839022	0.959022
5200	0.832211	0.952211
5250	0.826030	0.946030
5300	0.821752	0.941752
5350	0.817074	0.937074
5400	0.827423	0.947423
5450	0.821906	0.941906
5500	0.826905	0.946905
5550	0.821367	0.941367
5600	0.827481	0.947481
5650	0.827070	0.947070
5700	0.823143	0.943143
5750	0.817867	0.937867
5800	0.815270	0.935270
5850	0.810664	0.930664
5900	0.814518	0.934518
5950	0.832390	0.952390
6000	0.825374	0.945374
6050	0.825908	0.945908
6100	0.834630	0.954630
6150	0.844621	0.964621
6200	0.836080	0.956080
6250	0.828534	0.948534
6300	0.822177	0.942177
6350	0.817541	0.937541
6400	0.812865	0.932865
6450	0.817406	0.937406
6500	0.812577	0.932577
6550	0.808497	0.928497
6600	0.811809	0.931809
6650	0.809079	0.929079
6700	0.810209	0.930209
6750	0.806676	0.926676
6800	0.815363	0.935363
6850	0.811300	0.931300
6900	0.821110	0.941110
6950	0.815906	0.935906
7000	0.816583	0.936583
7050	0.814326	0.934326
7100	0.811903	0.931903
7150	0.823121	0.943121
7200	0.816995	0.936995
7250	0.811644	0.931644
7300	0.808798	0.928798
7350	0.805085	0.925085
7400	0.810894	0.930894
7450	0.806392	0.926392
7500	0.802246	0.922246
7550	0.813032	0.933032
7600	0.807528	0.927528
7650	0.809216	0.929216
7700	0.804304	0.924304
7750	0.799992	0.919992
7800	0.807079	0.927079
7850	0.802614	0.922614
7900	0.806839	0.926839
7950	0.804803	0.924803
8000	0.800637	0.920637
8050	0.797891	0.917891
8100	0.794690	0.914690
8150	0.791928	0.911928
8200	0.794574	0.914574
8250	0.791748	0.911748
8300	0.799379	0.919379
8350	0.795494	0.915494
8400	0.792134	0.912134
8450	0.789262	0.909262
8500	0.799837	0.919837
8550	0.795662	0.915662
8600	0.791989	0.911989
8650	0.797369	0.917369
8700	0.793496	0.913496
8750	0.790508	0.910508
8800	0.787833	0.907833
8850	0.785462	0.905462
8900	0.799891	0.919891
8950	0.802682	0.922682
9000	0.802458	0.922458
9050	0.798812	0.918812
9100	0.795507	0.915507
9150	0.794164	0.914164
9200	0.794244	0.914244
9250	0.791790	0.911790
9300	0.795853	0.915853
9350	0.801897	0.921897
9400	0.798386	0.918386
9450	0.805927	0.925927
9500	0.802034	0.922034
9550	0.798758	0.918758
9600	0.795914	0.915914
9650	0.793615	0.913615
9700	0.791364	0.911364
9750	0.789785	0.909785
9800	0.788840	0.908840
9850	0.788024	0.908024
9900	0.796995	0.916995
9950	0.807222	0.911645
10000	0.805543	0.909337
10050	0.803284	0.907372
10100	0.800676	0.906272
10150	0.799261	0.904308
10200	0.797659	0.902881
10250	0.796172	0.901440
10300	0.795000	0.899923
10350	0.794814	0.898265
10400	0.795774	0.895476
10450	0.801561	0.905217
10500	0.802216	0.900614
10550	0.801919	0.899503
10600	0.807813	0.904824
10650	0.805740	0.902400
10700	0.803174	0.900657
10750	0.806093	0.903315
10800	0.802673	0.901640
10850	0.808008	0.907445
10900	0.805386	0.905238
10950	0.807425	0.898835
11000	0.805991	0.896719
11050	0.807604	0.898117
11100	0.812925	0.903219
11150	0.808924	0.902739
11200	0.806980	0.900851
11250	0.806232	0.900135
11300	0.804720	0.898616
11350	0.803465	0.897303
11400	0.802388	0.896301
11450	0.809373	0.903361
11500	0.810214	0.897376
11550	0.807840	0.894706
11600	0.805542	0.892730
11650	0.804354	0.889759
11700	0.807889	0.893050
11750	0.806523	0.891311
11800	0.811351	0.895404
11850	0.809249	0.892857
11900	0.809210	0.888544
11950	0.808122	0.887048
12000	0.806905	0.885522
12050	0.807650	0.886174
12100	0.806325	0.884550
12150	0.814277	0.888166
12200	0.812650	0.886107
12250	0.811183	0.884339
12300	0.809739	0.882907
12350	0.808703	0.881720
12400	0.807494	0.880406
12450	0.808697	0.881552
12500	0.812081	0.876210
12550	0.811452	0.874913
12600	0.813379	0.876127
12650	0.817653	0.880049
12700	0.816234	0.878111
12750	0.818373	0.877689
12800	0.816733	0.875825
12850	0.817458	0.871966
12900	0.817293	0.871051
12950	0.816194	0.869256
13000	0.814898	0.867765
13050	0.813503	0.866132
13100	0.812271	0.864677
13150	0.811590	0.863706
13200	0.815720	0.858084
13250	0.815292	0.857124
13300	0.814665	0.856048
13350	0.814028	0.855074
13400	0.813508	0.854415
13450	0.813389	0.854051
13500	0.813773	0.853708
13550	0.813828	0.853709
13600	0.813815	0.853569
13650	0.814996	0.853626
13700	0.819005	0.849578
13750	0.819185	0.849501
13800	0.819459	0.849371
13850	0.820128	0.849464
13900	0.820274	0.848983
13950	0.819761	0.848627
14000	0.819810	0.847828
14050	0.820102	0.847220
14100	0.820233	0.846100
14150	0.820304	0.845080
14200	0.819976	0.844456
14250	0.820162	0.844316
14300	0.820031	0.843932
14350	0.819670	0.843091
14400	0.819999	0.842815
14450	0.820199	0.842638
14500	0.819824	0.842282
14550	0.819996	0.842465
14600	0.819861	0.842420
14650	0.820019	0.842568
14700	0.820527	0.842734
14750	0.821162	0.843471
14800	0.821513	0.844104
14850	0.822125	0.844736
14900	0.822622	0.845113
14950	0.822948	0.845472
15000	0.823031	0.845399
15050	0.822788	0.845452
15100	0.822676	0.845357
15150	0.822836	0.845318
15200	0.823287	0.845500
15250	0.823621	0.845533
15300	0.823916	0.845856
15350	0.824262	0.846251
15400	0.824708	0.846072
15450	0.824751	0.846101
15500	0.824490	0.845815
15550	0.824548	0.845618
15600	0.824704	0.846138
15650	0.824484	0.846567
15700	0.824344	0.846702
15750	0.823844	0.846621
15800	0.823377	0.846060
15850	0.823186	0.845949
15900	0.823176	0.845631
15950	0.823488	0.845800
16000	0.823747	0.845966
16050	0.824380	0.846746
16100	0.824571	0.847145
16150	0.824890	0.847622
16200	0.825171	0.847958
16250	0.825449	0.848339
16300	0.825739	0.848660
16350	0.826186	0.849363
16400	0.826267	0.849650
16450	0.826307	0.849768
16500	0.826496	0.849973
16550	0.826431	0.849845
16600	0.826027	0.849468
16650	0.825303	0.848884
16700	0.824722	0.848712
16750	0.824053	0.848255
16800	0.823477	0.848024
16850	0.822894	0.847736
16900	0.822297	0.848637
16950	0.822186	0.848595
17000	0.822284	0.848704
17050	0.821945	0.848340
17100	0.821670	0.847715
17150	0.821297	0.847274
17200	0.821088	0.846996
17250	0.821533	0.847460
17300	0.821799	0.847713
17350	0.822420	0.848312
17400	0.823078	0.848867
17450	0.823413	0.849204
17500	0.817358	0.855574
17550	0.817244	0.855456
17600	0.817068	0.855292
17650	0.816581	0.854793
17700	0.815984	0.853994
17750	0.815508	0.853431
17800	0.814864	0.852614
17850	0.814083	0.851774
17900	0.815515	0.853161
17950	0.815860	0.853529
18000	0.816121	0.853814
18050	0.816144	0.853964
18100	0.816204	0.853963
18150	0.816246	0.853912
18200	0.816529	0.854149
18250	0.816852	0.854520
18300	0.817148	0.854825
18350	0.817344	0.855140
18400	0.817821	0.855544
18450	0.818045	0.855702
18500	0.823216	0.860853
18550	0.823328	0.861005
18600	0.821691	0.862302
18650	0.821222	0.862059
18700	0.821312	0.862266
18750	0.821492	0.862436
18800	0.821494	0.862588
18850	0.821295	0.862337
18900	0.820948	0.862054
18950	0.821033	0.861755
19000	0.820839	0.861554
19050	0.820386	0.861086
19100	0.816503	0.864721
19150	0.816280	0.864638
19200	0.815960	0.864412
19250	0.815558	0.864033
19300	0.815239	0.863899
19350	0.814677	0.863501
19400	0.814430	0.863462
19450	0.814186	0.863231
19500	0.814087	0.863172
19550	0.817494	0.859168
19600	0.820454	0.862276
19650	0.819655	0.861527
19700	0.818910	0.860774
19750	0.818251	0.860081
19800	0.816831	0.859844
19850	0.816197	0.859232
19900	0.815232	0.858362
19950	0.814521	0.857683
20000	0.814206	0.857500
20050	0.814110	0.857410
20100	0.819397	0.862661
20150	0.818778	0.862042
20200	0.818261	0.861547
20250	0.818039	0.861321
20300	0.817183	0.860549
20350	0.816369	0.859794
20400	0.815460	0.858878
20450	0.814941	0.858436
20500	0.814456	0.858005
20550	0.813899	0.857469
20600	0.812989	0.856532
20650	0.813785	0.854549
20700	0.813685	0.854308
20750	0.813498	0.853981
20800	0.815405	0.855759
20850	0.815651	0.855917
20900	0.816128	0.856303
20950	0.806764	0.866165
21000	0.807244	0.866802
21050	0.807154	0.867027
21100	0.807134	0.867069
21150	0.809631	0.864455
21200	0.809299	0.864050
21250	0.809024	0.863861
21300	0.809561	0.864406
21350	0.810061	0.864750
21400	0.810493	0.865049
21450	0.811072	0.865481
21500	0.811559	0.865958
21550	0.811868	0.866237
21600	0.811881	0.866194
21650	0.811540	0.865658
21700	0.811261	0.865307
21750	0.810941	0.865075
21800	0.810788	0.864983
21850	0.810429	0.864070
21900	0.810102	0.863782
21950	0.819223	0.872965
22000	0.818135	0.871907
22050	0.816986	0.870712
22100	0.816503	0.870289
22150	0.815891	0.869681
22200	0.815629	0.869422
22250	0.814832	0.868616
22300	0.814506	0.868372
22350	0.814691	0.868524
22400	0.814458	0.868285
22450	0.814002	0.867812
22500	0.813579	0.867360
22550	0.813289	0.867033
22600	0.813012	0.866735
22650	0.812735	0.866464
22700	0.812456	0.866164
22750	0.811869	0.865574
22800	0.811335	0.865027
22850	0.810698	0.864387
22900	0.810328	0.863929
22950	0.809679	0.863261
23000	0.823711	0.848321
23050	0.823657	0.847628
23100	0.823467	0.846653
23150	0.823503	0.846803
23200	0.823388	0.846593
23250	0.823592	0.846823
23300	0.824411	0.847258
23350	0.824787	0.847626
23400	0.825211	0.847986
23450	0.825450	0.848244
23500	0.825821	0.848582
23550	0.826131	0.848810
23600	0.826213	0.848863
23650	0.826012	0.848654
23700	0.826238	0.848872
23750	0.818712	0.856912
23800	0.818854	0.856957
23850	0.818919	0.856925
23900	0.819105	0.856972
23950	0.819014	0.856825
24000	0.818859	0.856536
24050	0.818682	0.856334
24100	0.818147	0.855861
24150	0.817544	0.855220
24200	0.814034	0.857790
24250	0.813543	0.857559
24300	0.813301	0.857548
24350	0.813230	0.857503
24400	0.812850	0.857179
24450	0.812797	0.857234
24500	0.812840	0.857413
24550	0.812656	0.857481
24600	0.812411	0.857381
24650	0.812262	0.857557
24700	0.812205	0.857631
24750	0.817649	0.863067
24800	0.817366	0.862753
24850	0.817157	0.862549
24900	0.816924	0.862317
24950	0.816736	0.862124
25000	0.816417	0.861810
25050	0.816031	0.861427
25100	0.815493	0.860890
25150	0.815004	0.860386
25200	0.819510	0.864851
25250	0.818673	0.863996
25300	0.817901	0.863236
25350	0.817424	0.862765
25400	0.816991	0.862334
25450	0.816373	0.861698
25500	0.815689	0.861024
25550	0.814705	0.860029
25600	0.813920	0.859245
25650	0.812785	0.858116
25700	0.812019	0.857348
25750	0.811709	0.857037
25800	0.816699	0.851845
25850	0.816825	0.851984
25900	0.816849	0.852021
25950	0.816920	0.852096
26000	0.816687	0.851889
26050	0.816430	0.851629
26100	0.816215	0.851418
26150	0.815790	0.850982
26200	0.815304	0.850564
26250	0.821331	0.843777
26300	0.821031	0.843218
26350	0.820731	0.843039
26400	0.820701	0.843043
26450	0.820529	0.842868
26500	0.820159	0.842659
26550	0.820015	0.842625
26600	0.820125	0.842486
26650	0.820234	0.842557
26700	0.820623	0.841926
26750	0.820711	0.841501
26800	0.820464	0.841249
26850	0.819955	0.840910
26900	0.819541	0.840490
26950	0.810858	0.848487
27000	0.810721	0.848665
27050	0.810423	0.848557
27100	0.810259	0.848608
27150	0.810184	0.848787
27200	0.810468	0.849109
27250	0.810439	0.849100
27300	0.810354	0.849052
27350	0.810721	0.849349
27400	0.810771	0.849373
27450	0.810705	0.849327
27500	0.811050	0.849671
27550	0.811446	0.850045
27600	0.811935	0.850530
27650	0.812421	0.851015
27700	0.812665	0.851280
27750	0.812820	0.851453
27800	0.813019	0.851636
27850	0.813365	0.851950
27900	0.813529	0.852025
27950	0.819076	0.857478
28000	0.818231	0.856614
28050	0.817510	0.855891
28100	0.816734	0.855088
28150	0.815867	0.854250
28200	0.815328	0.853713
28250	0.814814	0.853205
28300	0.814302	0.852728
28350	0.814405	0.852868
28400	0.814492	0.852945
28450	0.814276	0.852747
28500	0.814103	0.852589
28550	0.814339	0.852897
28600	0.814390	0.853146
28650	0.814293	0.853211
28700	0.814547	0.853563
28750	0.814880	0.853966
28800	0.815047	0.854221
28850	0.814940	0.854196
28900	0.814878	0.854218
28950	0.815029	0.854404
29000	0.822187	0.846682
29050	0.822520	0.846675
29100	0.822949	0.846850
29150	0.822909	0.846462
29200	0.823406	0.846455
29250	0.823848	0.846702
29300	0.824434	0.847101
29350	0.825084	0.847549
29400	0.825285	0.847731
29450	0.825190	0.847623
29500	0.825051	0.847486
29550	0.824681	0.847142
29600	0.824049	0.846417
29650	0.823350	0.845723
29700	0.822714	0.845135
29750	0.822297	0.844641
29800	0.821875	0.844068
29850	0.821080	0.843835
29900	0.820435	0.843259
29950	0.819902	0.843030
30000	0.819897	0.842999
30050	0.819919	0.843226
30100	0.819902	0.843409
30150	0.820065	0.843518
30200	0.820173	0.843598
30250	0.820250	0.843611
30300	0.820376	0.843615
30350	0.820447	0.843425
30400	0.820420	0.843205
30450	0.820394	0.843257
30500	0.820475	0.843435
30550	0.820602	0.843656
30600	0.820618	0.843623
30650	0.820935	0.843630
30700	0.821299	0.843640
30750	0.821591	0.843661
30800	0.821721	0.843737
30850	0.822400	0.844562
30900	0.822772	0.844684
30950	0.823521	0.845038
31000	0.823522	0.844893
31050	0.822943	0.844359
31100	0.822417	0.843816
31150	0.822539	0.844092
31200	0.822505	0.844031
31250	0.822290	0.843970
31300	0.822353	0.844093
31350	0.822402	0.844227
31400	0.821888	0.843736
31450	0.821378	0.843253
31500	0.820941	0.842840
31550	0.820523	0.842395
31600	0.820358	0.842171
31650	0.820140	0.842051
31700	0.819895	0.841923
31750	0.819953	0.842003
31800	0.820106	0.842363
31850	0.820624	0.842939
31900	0.821108	0.842561
31950	0.821134	0.842382
32000	0.821320	0.841931
32050	0.821107	0.841748
32100	0.821163	0.841628
32150	0.820856	0.841156
32200	0.820906	0.841040
32250	0.820414	0.840704
32300	0.820106	0.840444
32350	0.819760	0.840098
32400	0.819507	0.839958
32450	0.819137	0.839871
32500	0.818822	0.839732
32550	0.818873	0.839770
32600	0.818920	0.839699
32650	0.818539	0.839317
32700	0.817981	0.838876
32750	0.817555	0.838453
32800	0.816922	0.837801
32850	0.816437	0.837341
32900	0.816351	0.836806
32950	0.816159	0.836654
33000	0.816120	0.836642
33050	0.816091	0.836674
33100	0.815960	0.836532
33150	0.815644	0.836378
33200	0.815366	0.835992
33250	0.815520	0.836198
33300	0.815210	0.835753
33350	0.815333	0.835819
33400	0.815523	0.836061
33450	0.815934	0.836451
33500	0.816308	0.836795
33550	0.816407	0.836975
33600	0.816193	0.836939
33650	0.816127	0.836919
33700	0.816324	0.837122
33750	0.816056	0.837376
33800	0.816036	0.837430
33850	0.816430	0.837601
33900	0.816702	0.837668
33950	0.816820	0.837807
34000	0.816905	0.837798
34050	0.817025	0.837907
34100	0.816917	0.837790
34150	0.817222	0.838017
34200	0.817135	0.837768
34250	0.817365	0.837786
34300	0.817177	0.837650
34350	0.817109	0.837607
34400	0.816688	0.837208
34450	0.816608	0.837134
34500	0.816608	0.837096
34550	0.816748	0.837442
34600	0.817011	0.837849
34650	0.816936	0.838221
34700	0.817021	0.838777
34750	0.817678	0.839743
34800	0.818204	0.840274
34850	0.818759	0.840870
34900	0.819144	0.841334
34950	0.819662	0.841847
35000	0.819741	0.841938
35050	0.819724	0.841985
35100	0.819832	0.842238
35150	0.819868	0.842353
35200	0.819847	0.842603
35250	0.820022	0.843175
35300	0.820355	0.843533
35350	0.821090	0.844236
35400	0.821389	0.844596
35450	0.821643	0.844875
35500	0.821687	0.844905
35550	0.821367	0.844669
35600	0.821170	0.844497
35650	0.820679	0.843945
35700	0.820122	0.843433
35750	0.819675	0.843038
35800	0.819892	0.842767
35850	0.819921	0.842528
35900	0.819843	0.842153
35950	0.820041	0.842142
36000	0.820186	0.841956
36050	0.820030	0.841783
36100	0.819729	0.841491
36150	0.819331	0.841367
36200	0.818829	0.840871
36250	0.818192	0.840243
36300	0.818097	0.840050
36350	0.818311	0.840088
36400	0.818997	0.840049
36450	0.819653	0.840529
36500	0.819914	0.840623
36550	0.819568	0.840495
36600	0.819345	0.840386
36650	0.819318	0.840382
36700	0.819223	0.840102
36750	0.819020	0.839658
36800	0.818805	0.839283
36850	0.818809	0.839382
36900	0.818456	0.839253
36950	0.818367	0.839132
37000	0.818358	0.839140
37050	0.818282	0.839214
37100	0.818346	0.839277
37150	0.818813	0.839823
37200	0.818758	0.840074
37250	0.818890	0.840224
37300	0.818413	0.840014
37350	0.818329	0.840104
37400	0.818200	0.840061
37450	0.817940	0.839755
37500	0.817888	0.839455
37550	0.818197	0.839817
37600	0.818396	0.840129
37650	0.818056	0.839947
37700	0.817634	0.839821
37750	0.817466	0.840083
37800	0.817436	0.840026
37850	0.817649	0.840233
37900	0.818020	0.840602
37950	0.817910	0.840453
38000	0.818054	0.840582
38050	0.817635	0.840207
38100	0.817662	0.840302
38150	0.817919	0.840688
38200	0.818493	0.841193
38250	0.819000	0.841713
38300	0.819866	0.842550
38350	0.820406	0.843010
38400	0.820677	0.843450
38450	0.820586	0.843975
38500	0.820275	0.844027
38550	0.820029	0.843854
38600	0.819623	0.843496
38650	0.819245	0.843082
38700	0.818764	0.842555
38750	0.818106	0.841876
38800	0.817821	0.841601
38850	0.817532	0.841321
38900	0.817534	0.841307
38950	0.817724	0.841463
39000	0.817757	0.841473
39050	0.817537	0.841312
39100	0.817371	0.840976
39150	0.816956	0.840667
39200	0.816534	0.840176
39250	0.816454	0.839859
39300	0.816558	0.839734
39350	0.817000	0.839494
39400	0.817359	0.839932
39450	0.818004	0.840910
39500	0.818711	0.841659
39550	0.819099	0.842073
39600	0.819509	0.842500
39650	0.819676	0.842527
39700	0.819587	0.842305
39750	0.819494	0.841928
39800	0.819664	0.841640
39850	0.819908	0.841764
39900	0.819861	0.841735
39950	0.819416	0.841720
40000	0.819288	0.841855
40050	0.819598	0.842169
40100	0.819626	0.842181
40150	0.818347	0.842852
40200	0.818383	0.842776
40250	0.818309	0.842847
40300	0.818260	0.842995
40350	0.818317	0.843215
40400	0.818826	0.843852
40450	0.819547	0.844494
40500	0.811600	0.853045
40550	0.811665	0.853416
40600	0.811825	0.853812
40650	0.811679	0.853738
40700	0.811455	0.853595
40750	0.811342	0.853604
40800	0.811086	0.853416
40850	0.811200	0.853548
40900	0.810836	0.853296
40950	0.810247	0.852714
41000	0.809772	0.852220
41050	0.809745	0.852199
41100	0.809593	0.852046
41150	0.811155	0.853614
41200	0.810998	0.853452
41250	0.810365	0.852878
41300	0.809873	0.852391
41350	0.809338	0.852136
41400	0.808990	0.851783
41450	0.808932	0.851636
41500	0.815247	0.857813
41550	0.814263	0.856797
41600	0.813463	0.855979
41650	0.812979	0.855468
41700	0.812535	0.855029
41750	0.811894	0.854444
41800	0.811372	0.853960
41850	0.811103	0.853786
41900	0.810459	0.853235
41950	0.810305	0.853105
42000	0.810334	0.853093
42050	0.810240	0.852965
42100	0.809969	0.852696
42150	0.808929	0.853478
42200	0.809009	0.852839
42250	0.808567	0.852394
42300	0.808482	0.852227
42350	0.796713	0.865952
42400	0.796528	0.866159
42450	0.796282	0.866138
42500	0.795988	0.866118
42550	0.798866	0.863089
42600	0.798776	0.862984
42650	0.798854	0.863058
42700	0.798659	0.862883
42750	0.798153	0.862386
42800	0.797724	0.861981
42850	0.797046	0.861348
42900	0.796339	0.860693
42950	0.795891	0.860235
43000	0.795465	0.859838
43050	0.795537	0.860013
43100	0.795550	0.860069
43150	0.797997	0.862572
43200	0.797863	0.862552
43250	0.797683	0.862505
43300	0.797751	0.862688
43350	0.809109	0.874144
43400	0.807713	0.872587
43450	0.806581	0.871471
43500	0.805399	0.870301
43550	0.804544	0.869449
43600	0.803589	0.868498
43650	0.802792	0.867699
43700	0.802196	0.867099
43750	0.801695	0.866601
43800	0.800988	0.865879
43850	0.800268	0.865150
43900	0.799690	0.864534
43950	0.794488	0.868653
44000	0.793945	0.868299
44050	0.793120	0.867513
44100	0.792562	0.866973
44150	0.791891	0.866302
44200	0.791449	0.864968
44250	0.790450	0.863980
44300	0.789455	0.862986
44350	0.788579	0.862106
44400	0.800028	0.849282
44450	0.799650	0.848598
44500	0.799246	0.848096
44550	0.799027	0.847699
44600	0.798685	0.847276
44650	0.798487	0.846971
44700	0.798535	0.846953
44750	0.798500	0.846890
44800	0.798307	0.846677
44850	0.798220	0.846529
44900	0.798132	0.846374
44950	0.805904	0.854108
45000	0.804694	0.852869
45050	0.804015	0.852229
45100	0.803672	0.851831
45150	0.803657	0.851939
45200	0.803611	0.852035
45250	0.803328	0.851669
45300	0.803254	0.851362
45350	0.803225	0.851089
45400	0.802849	0.850518
45450	0.802623	0.850206
45500	0.802840	0.850338
45550	0.802832	0.850262
45600	0.802701	0.850097
45650	0.802238	0.849582
45700	0.801807	0.849120
45750	0.801696	0.849026
45800	0.801432	0.848776
45850	0.801160	0.848503
45900	0.800959	0.848322
45950	0.800687	0.848037
46000	0.812514	0.836080
46050	0.813464	0.835760
46100	0.813981	0.835892
46150	0.814749	0.836543
46200	0.815627	0.837415
46250	0.816195	0.837987
46300	0.816298	0.838155
46350	0.816100	0.838003
46400	0.815902	0.837811
46450	0.815557	0.837356
46500	0.815643	0.837395
46550	0.815787	0.837504
46600	0.801546	0.852133
46650	0.801554	0.852637
46700	0.801629	0.852914
46750	0.801403	0.852809
46800	0.801205	0.852667
46850	0.800998	0.852474
46900	0.800749	0.852226
46950	0.800827	0.852348
47000	0.800766	0.852305
47050	0.800482	0.852441
47100	0.800361	0.852331
47150	0.800378	0.852342
47200	0.800347	0.852234
47250	0.800288	0.852042
47300	0.799897	0.851603
47350	0.799599	0.851304
47400	0.799431	0.851125
47450	0.799102	0.850788
47500	0.799166	0.850846
47550	0.799222	0.850942
47600	0.807946	0.859693
47650	0.806609	0.858360
47700	0.805603	0.857385
47750	0.804801	0.856597
47800	0.804364	0.856190
47850	0.804028	0.855863
47900	0.803740	0.855586
47950	0.803321	0.855168
48000	0.802947	0.854798
48050	0.804452	0.856308
48100	0.804321	0.856175
48150	0.804342	0.856204
48200	0.804438	0.856301
48250	0.804604	0.856473
48300	0.803716	0.857305
48350	0.803646	0.857547
48400	0.803594	0.857501
48450	0.803482	0.857387
48500	0.801938	0.858178
48550	0.801506	0.857938
48600	0.801186	0.857697
48650	0.810515	0.848138
48700	0.810432	0.847482
48750	0.793471	0.863946
48800	0.792623	0.864040
48850	0.791928	0.864219
48900	0.791425	0.864142
48950	0.790792	0.864273
49000	0.790319	0.864458
49050	0.789830	0.864654
49100	0.789594	0.864972
49150	0.788998	0.865155
49200	0.788527	0.865509
49250	0.788296	0.866141
49300	0.790706	0.869455
49350	0.791679	0.871358
49400	0.790859	0.871518
49450	0.790195	0.871867
49500	0.793254	0.875978
49550	0.793973	0.877747
49600	0.793025	0.877909
49650	0.791813	0.877874
49700	0.790657	0.877992
49750	0.802781	0.891398
49800	0.799686	0.889688
49850	0.796746	0.888173
49900	0.798134	0.891108
49950	0.795271	0.889876
50000	0.792427	0.888782


==> data/loss_curve_pretraining_wo_global_context_ema.txt <==
# step loss
50	0.879900
100	0.900120
150	0.898384
200	0.908336
250	0.906795
300	0.914576
350	0.913659
400	0.913399
450	0.912862
500	0.911982
550	0.911647
600	0.910913
650	0.910287
700	0.909611
750	0.908662
800	0.907954
850	0.906804
900	0.905154
950	0.903989
1000	0.902300
1050	0.900758
1100	0.899074
1150	0.897487
1200	0.896349
1250	0.895424
1300	0.894395
1350	0.893172
1400	0.891641
1450	0.889792
1500	0.894002
1550	0.891674
1600	0.889671
1650	0.887609
1700	0.885682
1750	0.884502
1800	0.883185
1850	0.882204
1900	0.881307
1950	0.880805
2000	0.880043
2050	0.883553
2100	0.882047
2150	0.881512
2200	0.880351
2250	0.884290
2300	0.882635
2350	0.880879
2400	0.879345
2450	0.877851
2500	0.876065
2550	0.880369
2600	0.879111
2650	0.879426
2700	0.884894
2750	0.888284
2800	0.884565
2850	0.889365
2900	0.885260
2950	0.884179
3000	0.881112
3050	0.878113
3100	0.875664
3150	0.881197
3200	0.883216
3250	0.880375
3300	0.877785
3350	0.875270
3400	0.874710
3450	0.881111
3500	0.891739
3550	0.899610
3600	0.899287
3650	0.901729
3700	0.895303
3750	0.892798
3800	0.890721
3850	0.886500
3900	0.882886
3950	0.880117
4000	0.876954
4050	0.879280
4100	0.876000
4150	0.876101
4200	0.877028
4250	0.874238
4300	0.871508
4350	0.868758
4400	0.867129
4450	0.864566
4500	0.862427
4550	0.869022
4600	0.866248
4650	0.874148
4700	0.878043
4750	0.876756
4800	0.885889
4850	0.886189
4900	0.884939
4950	0.879998
5000	0.880209
5050	0.875866
5100	0.872004
5150	0.899022
5200	0.892211
5250	0.886030
5300	0.881752
5350	0.877074
5400	0.887423
5450	0.881906
5500	0.886905
5550	0.881367
5600	0.887481
5650	0.887070
5700	0.883143
5750	0.877867
5800	0.875270
5850	0.870664
5900	0.874518
5950	0.892390
6000	0.885374
6050	0.885908
6100	0.894630
6150	0.904621
6200	0.896080
6250	0.888534
6300	0.882177
6350	0.877541
6400	0.872865
6450	0.877406
6500	0.872577
6550	0.868497
6600	0.871809
6650	0.869079
6700	0.870209
6750	0.866676
6800	0.875363
6850	0.871300
6900	0.881110
6950	0.875906
7000	0.876583
7050	0.874326
7100	0.871903
7150	0.883121
7200	0.876995
7250	0.871644
7300	0.868798
7350	0.865085
7400	0.870894
7450	0.866392
7500	0.862246
7550	0.873032
7600	0.867528
7650	0.869216
7700	0.864304
7750	0.859992
7800	0.867079
7850	0.862614
7900	0.866839
7950	0.864803
8000	0.860637
8050	0.857891
8100	0.854690
8150	0.851928
8200	0.854574
8250	0.851748
8300	0.859379
8350	0.855494
8400	0.852134
8450	0.849262
8500	0.859837
8550	0.855662
8600	0.851989
8650	0.857369
8700	0.853496
8750	0.850508
8800	0.847833
8850	0.845462
8900	0.859891
8950	0.862682
9000	0.862458
9050	0.858812
9100	0.855507
9150	0.854164
9200	0.854244
9250	0.851790
9300	0.855853
9350	0.861897
9400	0.858386
9450	0.865927
9500	0.862034
9550	0.858758
9600	0.855914
9650	0.853615
9700	0.851364
9750	0.849785
9800	0.848840
9850	0.848024
9900	0.856995
9950	0.859434
10000	0.857440
10050	0.855328
10100	0.853474
10150	0.851784
10200	0.850270
10250	0.848806
10300	0.847461
10350	0.846540
10400	0.845625
10450	0.853389
10500	0.851415
10550	0.850711
10600	0.856319
10650	0.854070
10700	0.851916
10750	0.854704
10800	0.852156
10850	0.857727
10900	0.855312
10950	0.853130
11000	0.851355
11050	0.852860
11100	0.858072
11150	0.855832
11200	0.853915
11250	0.853184
11300	0.851668
11350	0.850384
11400	0.849345
11450	0.856367
11500	0.853795
11550	0.851273
11600	0.849136
11650	0.847057
11700	0.850470
11750	0.848917
11800	0.853377
11850	0.851053
11900	0.848877
11950	0.847585
12000	0.846213
12050	0.846912
12100	0.845438
12150	0.851222
12200	0.849378
12250	0.847761
12300	0.846323
12350	0.845212
12400	0.843950
12450	0.845125
12500	0.844146
12550	0.843183
12600	0.844753
12650	0.848851
12700	0.847172
12750	0.848031
12800	0.846279
12850	0.844712
12900	0.844172
12950	0.842725
13000	0.841331
13050	0.839817
13100	0.838474
13150	0.837648
13200	0.836902
13250	0.836208
13300	0.835356
13350	0.834551
13400	0.833961
13450	0.833720
13500	0.833740
13550	0.833896
13600	0.833692
13650	0.835201
13700	0.834292
13750	0.834576
13800	0.834745
13850	0.836530
13900	0.834628
13950	0.834194
14000	0.833819
14050	0.833661
14100	0.833167
14150	0.832692
14200	0.832216
14250	0.832343
14300	0.831982
14350	0.831381
14400	0.831526
14450	0.831470
14500	0.831053
14550	0.832036
14600	0.831140
14650	0.831990
14700	0.833166
14750	0.835442
14800	0.835049
14850	0.836264
14900	0.835858
14950	0.835771
15000	0.834236
15050	0.834120
15100	0.834016
15150	0.834352
15200	0.835836
15250	0.835414
15300	0.836295
15350	0.836943
15400	0.835999
15450	0.835591
15500	0.835152
15550	0.835083
15600	0.836960
15650	0.836003
15700	0.835523
15750	0.835232
15800	0.834718
15850	0.834567
15900	0.834403
15950	0.835742
16000	0.835823
16050	0.838780
16100	0.837203
16150	0.838067
16200	0.837973
16250	0.838394
16300	0.838593
16350	0.840393
16400	0.838797
16450	0.838395
16500	0.839134
16550	0.838138
16600	0.837748
16650	0.837093
16700	0.836717
16750	0.836154
16800	0.835751
16850	0.835315
16900	0.836160
16950	0.835390
17000	0.835968
17050	0.835143
17100	0.834693
17150	0.834286
17200	0.834042
17250	0.836567
17300	0.835939
17350	0.838145
17400	0.838736
17450	0.837840
17500	0.837183
17550	0.836350
17600	0.836180
17650	0.835687
17700	0.834989
17750	0.834470
17800	0.833739
17850	0.832928
17900	0.834338
17950	0.836320
18000	0.836211
18050	0.835448
18100	0.835217
18150	0.835079
18200	0.836521
18250	0.837269
18300	0.837355
18350	0.837406
18400	0.838689
18450	0.837742
18500	0.842035
18550	0.842766
18600	0.841996
18650	0.841640
18700	0.842466
18750	0.842762
18800	0.842392
18850	0.841816
18900	0.841501
18950	0.841394
19000	0.841196
19050	0.840736
19100	0.840612
19150	0.840459
19200	0.840186
19250	0.839795
19300	0.839569
19350	0.839089
19400	0.838946
19450	0.838709
19500	0.838630
19550	0.838331
19600	0.841365
19650	0.840591
19700	0.839842
19750	0.839166
19800	0.838338
19850	0.837715
19900	0.836797
19950	0.836102
20000	0.835853
20050	0.835760
20100	0.841029
20150	0.840410
20200	0.839904
20250	0.839680
20300	0.838866
20350	0.838081
20400	0.837169
20450	0.836688
20500	0.836231
20550	0.835684
20600	0.834761
20650	0.834167
20700	0.833996
20750	0.833739
20800	0.835895
20850	0.836705
20900	0.838181
20950	0.837600
21000	0.839568
21050	0.837398
21100	0.837152
21150	0.837043
21200	0.836675
21250	0.836443
21300	0.838387
21350	0.839330
21400	0.839436
21450	0.840580
21500	0.840953
21550	0.840392
21600	0.839038
21650	0.838599
21700	0.838284
21750	0.838008
21800	0.837886
21850	0.837249
21900	0.836942
21950	0.846094
22000	0.845021
22050	0.843849
22100	0.843396
22150	0.842786
22200	0.842525
22250	0.841724
22300	0.841439
22350	0.841607
22400	0.841371
22450	0.840907
22500	0.840470
22550	0.840161
22600	0.839873
22650	0.839600
22700	0.839310
22750	0.838721
22800	0.838181
22850	0.837542
22900	0.837129
22950	0.836470
23000	0.836016
23050	0.835643
23100	0.835060
23150	0.835578
23200	0.834990
23250	0.836195
23300	0.836747
23350	0.837902
23400	0.838382
23450	0.837981
23500	0.838816
23550	0.838695
23600	0.837844
23650	0.837333
23700	0.838567
23750	0.838983
23800	0.838330
23850	0.837998
23900	0.838568
23950	0.837919
24000	0.837698
24050	0.837508
24100	0.837004
24150	0.836382
24200	0.835912
24250	0.835551
24300	0.835424
24350	0.835366
24400	0.835014
24450	0.835018
24500	0.835635
24550	0.835069
24600	0.834896
24650	0.834972
24700	0.834956
24750	0.840358
24800	0.840059
24850	0.839853
24900	0.839620
24950	0.839430
25000	0.839113
25050	0.838729
25100	0.838191
25150	0.837695
25200	0.842180
25250	0.841334
25300	0.840569
25350	0.840094
25400	0.839663
25450	0.839036
25500	0.838356
25550	0.837367
25600	0.836583
25650	0.835451
25700	0.834683
25750	0.834373
25800	0.834272
25850	0.835012
25900	0.834573
25950	0.834838
26000	0.834288
26050	0.834029
26100	0.833817
26150	0.833386
26200	0.832934
26250	0.832554
26300	0.832124
26350	0.831885
26400	0.831872
26450	0.831698
26500	0.831409
26550	0.831320
26600	0.831306
26650	0.831804
26700	0.831275
26750	0.831106
26800	0.830856
26850	0.830433
26900	0.830016
26950	0.829672
27000	0.829787
27050	0.829490
27100	0.829434
27150	0.829719
27200	0.831170
27250	0.829770
27300	0.829703
27350	0.831551
27400	0.830240
27450	0.830016
27500	0.831932
27550	0.832500
27600	0.833448
27650	0.833931
27700	0.833132
27750	0.832884
27800	0.833197
27850	0.834163
27900	0.833319
27950	0.838277
28000	0.837422
28050	0.836701
28100	0.835911
28150	0.835059
28200	0.834521
28250	0.834010
28300	0.833515
28350	0.834187
28400	0.834092
28450	0.833511
28500	0.833346
28550	0.834856
28600	0.834451
28650	0.833752
28700	0.835433
28750	0.836103
28800	0.835593
28850	0.834568
28900	0.834548
28950	0.835484
29000	0.834435
29050	0.835338
29100	0.836278
29150	0.834686
29200	0.836044
29250	0.836846
29300	0.838013
29350	0.838816
29400	0.837381
29450	0.836406
29500	0.836268
29550	0.835912
29600	0.835233
29650	0.834536
29700	0.833925
29750	0.833469
29800	0.832971
29850	0.832457
29900	0.831847
29950	0.831466
30000	0.831448
30050	0.832139
30100	0.832035
30150	0.832411
30200	0.832314
30250	0.832133
30300	0.832293
30350	0.831936
30400	0.831813
30450	0.831885
30500	0.832546
30550	0.832921
30600	0.832120
30650	0.833023
30700	0.833322
30750	0.833338
30800	0.833198
30850	0.836906
30900	0.834854
30950	0.836794
31000	0.834208
31050	0.833651
31100	0.833116
31150	0.834222
31200	0.833268
31250	0.833130
31300	0.833648
31350	0.833729
31400	0.832812
31450	0.832315
31500	0.831890
31550	0.831459
31600	0.831265
31650	0.831095
31700	0.830909
31750	0.831292
31800	0.832402
31850	0.834274
31900	0.832074
31950	0.831758
32000	0.831626
32050	0.831428
32100	0.831396
32150	0.831006
32200	0.830973
32250	0.830559
32300	0.830275
32350	0.829929
32400	0.829733
32450	0.829504
32500	0.829277
32550	0.829524
32600	0.829309
32650	0.828928
32700	0.828429
32750	0.828004
32800	0.827362
32850	0.826889
32900	0.826579
32950	0.826407
33000	0.826381
33050	0.826392
33100	0.826246
33150	0.826011
33200	0.825679
33250	0.826678
33300	0.825482
33350	0.826004
33400	0.826778
33450	0.828015
33500	0.828188
33550	0.827325
33600	0.826566
33650	0.826523
33700	0.827634
33750	0.826716
33800	0.826811
33850	0.828304
33900	0.827956
33950	0.827898
34000	0.827527
34050	0.827987
34100	0.827354
34150	0.828831
34200	0.827452
34250	0.828140
34300	0.827413
34350	0.827358
34400	0.826948
34450	0.826871
34500	0.826852
34550	0.828201
34600	0.828957
34650	0.828258
34700	0.829358
34750	0.832409
34800	0.831646
34850	0.832435
34900	0.832175
34950	0.833101
35000	0.831229
35050	0.830921
35100	0.831856
35150	0.831456
35200	0.831747
35250	0.833298
35300	0.833520
35350	0.835937
35400	0.834495
35450	0.834471
35500	0.833465
35550	0.833018
35600	0.832833
35650	0.832312
35700	0.831777
35750	0.831356
35800	0.831330
35850	0.831224
35900	0.830998
35950	0.831518
36000	0.831071
36050	0.830906
36100	0.830610
36150	0.830349
36200	0.829850
36250	0.829218
36300	0.829074
36350	0.829772
36400	0.830998
36450	0.832678
36500	0.831077
36550	0.830032
36600	0.829865
36650	0.829850
36700	0.829662
36750	0.829339
36800	0.829044
36850	0.829332
36900	0.828855
36950	0.828750
37000	0.828749
37050	0.828748
37100	0.829101
37150	0.831627
37200	0.829861
37250	0.830199
37300	0.829214
37350	0.829230
37400	0.829130
37450	0.828847
37500	0.828672
37550	0.830533
37600	0.830429
37650	0.829001
37700	0.828728
37750	0.828987
37800	0.828731
37850	0.829898
37900	0.830996
37950	0.829181
38000	0.829941
38050	0.828921
38100	0.829260
38150	0.830768
38200	0.832300
38250	0.832696
38300	0.835084
38350	0.833987
38400	0.833682
38450	0.833269
38500	0.832151
38550	0.831941
38600	0.831559
38650	0.831164
38700	0.830659
38750	0.829991
38800	0.829711
38850	0.829426
38900	0.829421
38950	0.830379
39000	0.829715
39050	0.829424
39100	0.829173
39150	0.828812
39200	0.828355
39250	0.828156
39300	0.828146
39350	0.828707
39400	0.830459
39450	0.833155
39500	0.833500
39550	0.832414
39600	0.832911
39650	0.831542
39700	0.830946
39750	0.830711
39800	0.830652
39850	0.831674
39900	0.830798
39950	0.830568
40000	0.830587
40050	0.832304
40100	0.830995
40150	0.830599
40200	0.830580
40250	0.830578
40300	0.830853
40350	0.831396
40400	0.833952
40450	0.835125
40500	0.833696
40550	0.833534
40600	0.834084
40650	0.832708
40700	0.832525
40750	0.832473
40800	0.832251
40850	0.832934
40900	0.832066
40950	0.831481
41000	0.830996
41050	0.830972
41100	0.830819
41150	0.832473
41200	0.832225
41250	0.831622
41300	0.831132
41350	0.830737
41400	0.830386
41450	0.830284
41500	0.836530
41550	0.835530
41600	0.834721
41650	0.834224
41700	0.833782
41750	0.833169
41800	0.832666
41850	0.832445
41900	0.831847
41950	0.831705
42000	0.831754
42050	0.831603
42100	0.831332
42150	0.831204
42200	0.830924
42250	0.830480
42300	0.830354
42350	0.831332
42400	0.831393
42450	0.831210
42500	0.831053
42550	0.830978
42600	0.830880
42650	0.831303
42700	0.830771
42750	0.830269
42800	0.829853
42850	0.829197
42900	0.828516
42950	0.828063
43000	0.827652
43050	0.828335
43100	0.827967
43150	0.830999
43200	0.830208
43250	0.830094
43300	0.830793
43350	0.841626
43400	0.840150
43450	0.839026
43500	0.837850
43550	0.836996
43600	0.836043
43650	0.835245
43700	0.834647
43750	0.834148
43800	0.833433
43850	0.832709
43900	0.832112
43950	0.831571
44000	0.831122
44050	0.830316
44100	0.829767
44150	0.829096
44200	0.828208
44250	0.827215
44300	0.826220
44350	0.825342
44400	0.824655
44450	0.824124
44500	0.823671
44550	0.823363
44600	0.822980
44650	0.822729
44700	0.822814
44750	0.822695
44800	0.822492
44850	0.822374
44900	0.822253
44950	0.830006
45000	0.828781
45050	0.828122
45100	0.827751
45150	0.828010
45200	0.827938
45250	0.827499
45300	0.827308
45350	0.827157
45400	0.826683
45450	0.826414
45500	0.827063
45550	0.826547
45600	0.826399
45650	0.825910
45700	0.825464
45750	0.825361
45800	0.825104
45850	0.824832
45900	0.824641
45950	0.824362
46000	0.824297
46050	0.826046
46100	0.826416
46150	0.828461
46200	0.830509
46250	0.829686
46300	0.827845
46350	0.827051
46400	0.826856
46450	0.826457
46500	0.826801
46550	0.827221
46600	0.827724
46650	0.828262
46700	0.828073
46750	0.827106
46800	0.826936
46850	0.826736
46900	0.826487
46950	0.827043
47000	0.826536
47050	0.826461
47100	0.826346
47150	0.826425
47200	0.826291
47250	0.826165
47300	0.825750
47350	0.825452
47400	0.825278
47450	0.824945
47500	0.825282
47550	0.825427
47600	0.833820
47650	0.832484
47700	0.831494
47750	0.830699
47800	0.830277
47850	0.829945
47900	0.829663
47950	0.829244
48000	0.828873
48050	0.830380
48100	0.830248
48150	0.830389
48200	0.830809
48250	0.831307
48300	0.830510
48350	0.830989
48400	0.830548
48450	0.830435
48500	0.830058
48550	0.829722
48600	0.829441
48650	0.829327
48700	0.828957
48750	0.828708
48800	0.828332
48850	0.828074
48900	0.827783
48950	0.827532
49000	0.827388
49050	0.827242
49100	0.827470
49150	0.827076
49200	0.827018
49250	0.828133
49300	0.830081
49350	0.831518
49400	0.831188
49450	0.831031
49500	0.834616
49550	0.835860
49600	0.835467
49650	0.834843
49700	0.834324
49750	0.847089
49800	0.844687
49850	0.842459
49900	0.844621
49950	0.842573
50000	0.840605


==> data/loss_curve_pretraining_wo_graph_topology.txt <==
# step loss
50	0.879900
100	0.920679
150	0.897238
200	0.980864
250	0.912682
300	0.958090
350	0.927981
400	0.933311
450	0.933997
500	0.933913
550	0.938318
600	0.937914
650	0.939822
700	0.940870
750	0.940530
800	0.942694
850	0.941209
900	0.938890
950	0.941460
1000	0.938838
1050	0.939356
1100	0.938334
1150	0.938450
1200	0.940546
1250	0.941728
1300	0.941307
1350	0.940222
1400	0.938266
1450	0.935898
1500	0.939280
1550	0.937318
1600	0.937598
1650	0.936019
1700	0.935426
1750	0.938334
1800	0.937043
1850	0.938206
1900	0.938279
1950	0.940128
2000	0.938708
2050	0.940437
2100	0.938295
2150	0.940856
2200	0.939045
2250	0.939760
2300	0.939862
2350	0.938006
2400	0.937830
2450	0.936840
2500	0.934028
2550	0.935605
2600	0.936320
2650	0.936003
2700	0.936011
2750	0.935682
2800	0.935234
2850	0.936894
2900	0.934576
2950	0.933698
3000	0.935509
3050	0.932979
3100	0.933190
3150	0.934398
3200	0.935968
3250	0.936521
3300	0.935194
3350	0.933126
3400	0.933103
3450	0.933190
3500	0.935732
3550	0.937281
3600	0.936554
3650	0.936289
3700	0.935949
3750	0.936151
3800	0.937258
3850	0.937373
3900	0.936579
3950	0.935820
4000	0.932788
4050	0.934856
4100	0.931379
4150	0.931865
4200	0.933573
4250	0.931949
4300	0.929518
4350	0.926703
4400	0.925871
4450	0.923407
4500	0.923211
4550	0.924541
4600	0.924174
4650	0.925445
4700	0.926030
4750	0.927027
4800	0.929531
4850	0.930778
4900	0.930206
4950	0.928103
5000	0.929471
5050	0.926703
5100	0.925032
5150	0.931677
5200	0.930935
5250	0.928492
5300	0.928220
5350	0.926381
5400	0.929004
5450	0.927385
5500	0.928348
5550	0.926435
5600	0.926185
5650	0.926900
5700	0.925244
5750	0.924409
5800	0.921891
5850	0.920245
5900	0.920870
5950	0.924993
6000	0.923955
6050	0.924786
6100	0.927752
6150	0.930877
6200	0.927683
6250	0.924663
6300	0.923709
6350	0.923539
6400	0.922042
6450	0.922963
6500	0.921039
6550	0.920365
6600	0.921490
6650	0.921096
6700	0.921794
6750	0.921004
6800	0.923899
6850	0.923200
6900	0.925765
6950	0.922591
7000	0.922758
7050	0.921313
7100	0.919295
7150	0.920668
7200	0.919439
7250	0.917612
7300	0.917851
7350	0.918502
7400	0.918659
7450	0.916202
7500	0.913664
7550	0.914345
7600	0.912748
7650	0.913496
7700	0.912208
7750	0.910625
7800	0.912570
7850	0.912538
7900	0.913192
7950	0.913573
8000	0.911903
8050	0.912013
8100	0.910341
8150	0.909574
8200	0.909668
8250	0.909092
8300	0.909611
8350	0.908006
8400	0.907025
8450	0.906373
8500	0.908131
8550	0.906831
8600	0.905441
8650	0.907680
8700	0.906024
8750	0.907064
8800	0.905811
8850	0.904824
8900	0.907875
8950	0.908151
9000	0.910115
9050	0.912344
9100	0.910594
9150	0.910755
9200	0.911543
9250	0.910741
9300	0.910677
9350	0.912286
9400	0.912507
9450	0.914984
9500	0.914414
9550	0.913944
9600	0.913064
9650	0.913246
9700	0.911214
9750	0.912689
9800	0.914632
9850	0.914402
9900	0.917551
9950	0.919965
10000	0.918443
10050	0.915793
10100	0.915109
10150	0.914166
10200	0.913448
10250	0.912214
10300	0.911409
10350	0.911150
10400	0.911530
10450	0.914594
10500	0.912488
10550	0.914480
10600	0.914691
10650	0.913887
10700	0.912160
10750	0.911124
10800	0.910606
10850	0.914367
10900	0.914363
10950	0.913243
11000	0.913318
11050	0.914079
11100	0.916666
11150	0.915672
11200	0.915229
11250	0.915029
11300	0.914805
11350	0.914577
11400	0.914650
11450	0.915265
11500	0.912116
11550	0.909817
11600	0.909438
11650	0.907618
11700	0.909146
11750	0.908436
11800	0.910047
11850	0.910494
11900	0.908994
11950	0.910045
12000	0.909994
12050	0.910168
12100	0.908748
12150	0.911829
12200	0.911005
12250	0.910417
12300	0.909798
12350	0.910170
12400	0.908227
12450	0.910116
12500	0.909707
12550	0.908818
12600	0.909105
12650	0.909597
12700	0.909543
12750	0.908490
12800	0.908317
12850	0.907590
12900	0.907236
12950	0.906148
13000	0.904999
13050	0.902935
13100	0.902369
13150	0.903901
13200	0.903517
13250	0.903060
13300	0.901490
13350	0.900897
13400	0.901287
13450	0.902631
13500	0.903098
13550	0.903908
13600	0.903355
13650	0.905212
13700	0.904215
13750	0.904586
13800	0.904755
13850	0.906540
13900	0.903873
13950	0.902225
14000	0.902121
14050	0.902948
14100	0.900923
14150	0.900538
14200	0.900055
14250	0.902350
14300	0.900817
14350	0.898650
14400	0.901533
14450	0.901477
14500	0.899396
14550	0.902065
14600	0.900738
14650	0.901996
14700	0.903172
14750	0.905448
14800	0.905055
14850	0.906269
14900	0.905863
14950	0.905775
15000	0.904241
15050	0.903692
15100	0.903549
15150	0.904356
15200	0.905841
15250	0.905418
15300	0.906299
15350	0.906947
15400	0.906002
15450	0.905594
15500	0.903908
15550	0.904772
15600	0.906964
15650	0.906006
15700	0.905513
15750	0.903911
15800	0.902380
15850	0.903881
15900	0.903660
15950	0.905745
16000	0.905826
16050	0.908782
16100	0.907205
16150	0.908069
16200	0.907975
16250	0.908397
16300	0.908595
16350	0.910395
16400	0.908799
16450	0.908397
16500	0.909136
16550	0.907699
16600	0.905971
16650	0.904113
16700	0.905006
16750	0.903590
16800	0.903915
16850	0.903332
16900	0.906162
16950	0.905042
17000	0.905970
17050	0.903541
17100	0.902645
17150	0.902432
17200	0.902934
17250	0.906568
17300	0.905940
17350	0.908146
17400	0.908737
17450	0.907841
17500	0.907184
17550	0.905823
17600	0.905408
17650	0.903439
17700	0.901811
17750	0.909234
17800	0.900412
17850	0.899235
17900	0.903571
17950	0.906321
18000	0.906212
18050	0.905449
18100	0.905218
18150	0.905061
18200	0.906521
18250	0.907270
18300	0.907356
18350	0.907406
18400	0.908690
18450	0.907743
18500	0.911520
18550	0.912767
18600	0.911221
18650	0.910020
18700	0.912466
18750	0.912762
18800	0.912393
18850	0.910791
18900	0.910066
18950	0.910908
19000	0.910295
19050	0.908640
19100	0.910047
19150	0.909762
19200	0.908943
19250	0.908016
19300	0.908537
19350	0.906903
19400	0.908295
19450	0.907629
19500	0.908269
19550	0.906969
19600	0.906935
19650	0.907065
19700	0.906431
19750	0.906087
19800	0.904564
19850	0.904878
19900	0.902617
19950	0.902934
20000	0.904720
20050	0.905337
20100	0.907999
20150	0.907591
20200	0.907597
20250	0.908660
20300	0.905158
20350	0.904507
20400	0.903012
20450	0.904499
20500	0.904145
20550	0.903195
20600	0.900555
20650	0.901464
20700	0.903218
20750	0.902569
20800	0.905895
20850	0.906705
20900	0.908181
20950	0.907600
21000	0.909568
21050	0.907398
21100	0.907152
21150	0.906777
21200	0.904996
21250	0.905386
21300	0.908387
21350	0.909330
21400	0.909436
21450	0.910580
21500	0.910953
21550	0.910392
21600	0.908971
21650	0.906602
21700	0.906848
21750	0.906749
21800	0.907328
21850	0.904351
21900	0.905542
21950	0.910117
22000	0.910134
22050	0.908512
22100	0.911331
22150	0.910009
22200	0.911335
22250	0.908075
22300	0.910140
22350	0.910762
22400	0.910296
22450	0.908790
22500	0.908479
22550	0.908756
22600	0.908561
22650	0.908353
22700	0.907990
22750	0.906041
22800	0.905720
22850	0.904633
22900	0.905243
22950	0.903470
23000	0.903946
23050	0.903943
23100	0.902405
23150	0.905579
23200	0.904248
23250	0.906195
23300	0.906747
23350	0.907902
23400	0.908382
23450	0.907981
23500	0.908816
23550	0.908695
23600	0.907844
23650	0.906401
23700	0.908567
23750	0.908983
23800	0.908330
23850	0.907998
23900	0.908568
23950	0.907376
24000	0.906688
24050	0.906646
24100	0.904706
24150	0.903547
24200	0.903772
24250	0.903906
24300	0.904848
24350	0.905103
24400	0.903411
24450	0.905018
24500	0.905635
24550	0.904805
24600	0.904109
24650	0.904972
24700	0.904956
24750	0.921927
24800	0.908699
24850	0.908915
24900	0.908560
24950	0.908563
25000	0.907671
25050	0.906977
25100	0.905742
25150	0.905433
25200	0.908947
25250	0.907481
25300	0.907080
25350	0.907933
25400	0.907697
25450	0.906179
25500	0.905262
25550	0.902859
25600	0.903011
25650	0.900292
25700	0.901187
25750	0.902958
25800	0.903812
25850	0.905012
25900	0.904573
25950	0.904838
26000	0.903288
26050	0.902851
26100	0.902848
26150	0.901423
26200	0.900876
26250	0.900823
26300	0.900168
26350	0.900794
26400	0.901814
26450	0.900907
26500	0.900091
26550	0.900913
26600	0.901242
26650	0.901804
26700	0.900724
26750	0.900338
26800	0.899718
26850	0.898505
26900	0.898115
26950	0.898108
27000	0.899787
27050	0.898564
27100	0.899178
27150	0.899719
27200	0.938389
27250	0.899684
27300	0.899397
27350	0.901551
27400	0.900240
27450	0.899758
27500	0.901932
27550	0.902500
27600	0.903448
27650	0.903931
27700	0.903132
27750	0.902884
27800	0.903197
27850	0.904163
27900	0.903319
27950	0.903870
28000	0.903530
28050	0.903414
28100	0.902315
28150	0.901174
28200	0.902070
28250	0.901682
28300	0.901263
28350	0.909131
28400	0.904092
28450	0.902568
28500	0.902594
28550	0.948007
28600	0.904451
28650	0.903680
28700	0.905433
28750	0.906103
28800	0.905593
28850	0.904267
28900	0.904455
28950	0.905484
29000	0.903151
29050	0.905338
29100	0.906278
29150	0.903711
29200	0.906044
29250	0.946230
29300	0.908013
29350	0.908816
29400	0.907381
29450	0.905942
29500	0.905640
29550	0.904287
29600	0.902140
29650	0.901364
29700	0.901138
29750	0.901394
29800	0.900704
29850	0.900116
29900	0.899065
29950	0.927581
30000	0.901363
30050	0.902139
30100	0.902035
30150	0.902411
30200	0.902314
30250	0.902133
30300	0.902293
30350	0.901664
30400	0.901252
30450	0.919589
30500	0.902546
30550	0.902921
30600	0.902080
30650	0.903023
30700	0.903322
30750	0.903338
30800	0.903198
30850	0.989446
30900	0.904854
30950	1.049000
31000	0.903879
31050	0.901114
31100	0.900681
31150	0.996906
31200	0.903051
31250	0.902502
31300	0.940225
31350	0.903729
31400	0.900523
31450	0.900054
31500	0.899955
31550	0.899495
31600	0.915370
31650	0.900325
31700	0.900059
31750	0.918490
31800	0.937915
31850	0.956612
31900	0.902074
31950	0.901409
32000	0.901842
32050	0.921232
32100	0.933509
32150	0.899231
32200	0.977403
32250	0.898669
32300	0.947195
32350	0.909873
32400	0.924542
32450	0.898463
32500	0.907950
32550	0.937259
32600	0.899253
32650	0.897192
32700	0.896154
32750	0.896067
32800	0.894437
32850	0.914388
32900	0.905287
32950	0.945966
33000	0.941715
33050	0.896392
33100	0.895624
33150	0.894939
33200	0.901876
33250	0.986461
33300	0.893764
33350	0.978323
33400	0.932540
33450	0.960010
33500	0.936115
33550	0.918778
33600	0.911314
33650	0.935840
33700	0.990738
33750	0.912253
33800	0.967582
33850	0.990921
33900	0.950010
33950	0.944812
34000	0.935511
34050	0.950418
34100	0.924773
34150	1.030672
34200	0.992311
34250	0.984425
34300	0.896674
34350	0.915007
34400	0.895079
34450	1.035638
34500	0.920305
34550	0.944363
34600	0.919038
34650	0.898258
34700	0.958840
34750	1.033076
34800	0.907036
34850	0.967816
34900	0.944285
34950	0.976027
35000	0.901229
35050	0.967592
35100	0.967643
35150	0.938804
35200	0.965796
35250	1.017277
35300	0.987107
35350	1.035403
35400	0.925283
35450	0.954840
35500	0.924962
35550	0.934213
35600	0.956338
35650	0.899936
35700	0.930738
35750	0.939064
35800	1.004633
35850	0.948283
35900	0.929644
35950	0.992280
36000	0.947344
36050	0.927427
36100	0.913270
36150	0.916978
36200	0.897578
36250	0.897788
36300	1.017011
36350	1.008551
36400	0.972466
36450	1.019992
36500	0.918102
36550	0.899390
36600	0.977000
36650	1.049000
36700	0.946625
36750	0.948222
36800	0.984909
36850	1.022155
36900	0.921495
36950	0.993986
37000	0.969640
37050	0.975392
37100	0.988295
37150	1.040410
37200	0.936254
37250	1.006465
37300	0.906794
37350	1.039646
37400	0.958363
37450	0.967295
37500	1.016952
37550	1.049000
37600	1.007727
37650	0.933234
37700	1.008992
37750	1.035514
37800	0.997500
37850	1.049000
37900	1.020016
37950	0.956223
38000	1.043827
38050	0.906951
38100	1.049000
38150	1.047646
38200	1.049000
38250	1.015793
38300	1.049000
38350	0.990213
38400	1.009574
38450	0.990016
38500	0.937572
38550	0.962957
38600	0.978366
38650	0.959790
38700	0.963222
38750	0.943952
38800	1.047893
38850	0.971561
38900	1.030315
38950	1.042850
39000	0.975479
39050	0.952589
39100	0.985420
39150	1.038656
39200	0.973647
39250	1.032093
39300	0.997674
39350	1.004304
39400	1.023352
39450	1.049000
39500	0.968158
39550	0.950390
39600	0.988580
39650	0.923298
39700	0.932986
39750	0.954998
39800	1.001502
39850	0.973581
39900	0.925135
39950	0.971638
40000	1.000330
40050	1.033420
40100	0.951206
40150	0.940807
40200	1.005306
40250	0.982689
40300	0.975383
40350	0.959105
40400	1.033312
40450	0.985573
40500	0.912454
40550	0.943963
40600	0.982330
40650	0.904753
40700	0.943935
40750	0.984865
40800	0.930919
40850	0.994317
40900	0.900664
40950	0.900400
41000	0.936378
41050	1.019560
41100	0.947042
41150	1.036833
41200	0.954663
41250	0.907872
41300	0.964782
41350	0.968873
41400	0.950514
41450	0.977943
41500	1.033967
41550	0.952006
41600	0.955042
41650	1.006463
41700	0.982860
41750	0.952299
41800	0.990174
41850	1.000770
41900	0.920367
41950	1.030679
42000	1.007459
42050	0.965131
42100	0.965572
42150	1.007376
42200	0.966234
42250	1.046210
42300	1.022346
42350	1.016006
42400	1.007803
42450	0.941353
42500	0.976820
42550	1.008531
42600	1.049000
42650	1.020674
42700	0.950976
42750	0.950453
42800	1.006680
42850	0.970998
42900	0.946681
42950	1.013146
43000	0.970640
43050	1.047021
43100	0.955705
43150	1.049000
43200	0.962321
43250	0.964101
43300	1.000660
43350	1.038116
43400	0.980168
43450	0.992435
43500	0.956382
43550	0.990766
43600	0.955291
43650	0.982417
43700	0.987136
43750	0.981659
43800	0.948669
43850	0.985705
43900	1.019000
43950	0.997234
44000	1.008571
44050	0.942990
44100	1.040205
44150	0.961899
44200	0.949939
44250	0.960589
44300	1.032721
44350	1.023012
44400	1.034165
44450	1.013653
44500	1.021533
44550	1.035835
44600	1.013837
44650	1.049000
44700	1.049000
44750	1.024632
44800	0.980835
44850	1.036395
44900	1.035453
44950	1.049000
45000	0.992382
45050	1.049000
45100	1.049000
45150	1.049000
45200	1.022210
45250	0.977099
45300	1.040343
45350	1.036581
45400	0.985145
45450	1.036905
45500	1.049000
45550	1.008627
45600	0.998174
45650	0.957369
45700	1.020469
45750	1.049000
45800	1.003556
45850	1.049000
45900	1.035959
45950	0.999040
46000	1.042750
46050	1.049000
46100	1.044981
46150	1.049000
46200	1.049000
46250	1.025268
46300	0.975096
46350	0.970691
46400	1.012761
46450	1.003975
46500	1.049000
46550	1.025225
46600	1.048752
46650	1.043494
46700	1.001720
46750	0.963686
46800	1.016181
46850	1.012522
46900	1.017626
46950	1.049000
47000	1.030174
47050	1.045494
47100	1.034558
47150	1.049000
47200	1.037733
47250	1.019516
47300	0.994910
47350	1.049000
47400	1.049000
47450	1.004091
47500	1.049000
47550	1.046013
47600	1.049000
47650	1.049000
47700	1.049000
47750	1.039661
47800	1.049000
47850	1.049000
47900	1.011430
47950	1.029531
48000	1.027975
48050	1.049000
48100	1.049000
48150	1.049000
48200	1.049000
48250	1.049000
48300	1.016237
48350	1.028892
48400	1.040790
48450	1.027950
48500	0.995432
48550	1.042917
48600	1.042216
48650	1.049000
48700	0.988787
48750	1.027206
48800	0.987681
48850	1.043424
48900	1.039860
48950	1.032258
49000	1.045881
49050	1.023920
49100	1.049000
49150	0.997258
49200	1.042204
49250	1.049000
49300	1.025777
49350	1.049000
49400	1.003288
49450	1.049000
49500	1.049000
49550	1.049000
49600	1.025527
49650	0.988302
49700	1.030846
49750	1.049000
49800	1.018255
49850	1.001083
49900	1.049000
49950	1.007909
50000	0.972717


==> data/loss_curve_pretraining_wo_graph_topology_band.txt <==
# step lower upper
50	0.811666	0.948134
100	0.819640	0.954840
150	0.822093	0.955986
200	0.839425	0.971711
250	0.841533	0.972164
300	0.851501	0.980644
350	0.854280	0.982151
400	0.857490	0.984376
450	0.860189	0.986380
500	0.862713	0.987682
550	0.865560	0.989558
600	0.867937	0.990910
650	0.870239	0.992351
700	0.872382	0.993654
750	0.874302	0.994439
800	0.876297	0.995441
850	0.877790	0.995870
900	0.878676	0.995726
950	0.879993	0.995942
1000	0.880631	0.995618
1050	0.881365	0.995327
1100	0.881350	0.995337
1150	0.883603	0.993123
1200	0.883916	0.993596
1250	0.904638	0.973943
1300	0.904973	0.974334
1350	0.916103	0.963409
1400	0.916278	0.962698
1450	0.916643	0.961041
1500	0.917320	0.960521
1550	0.917559	0.959705
1600	0.918546	0.958346
1650	0.918902	0.957116
1700	0.919398	0.955691
1750	0.920498	0.954874
1800	0.921047	0.954094
1850	0.922209	0.953161
1900	0.922772	0.952811
1950	0.923190	0.953234
2000	0.923681	0.952922
2050	0.923989	0.953383
2100	0.923928	0.953303
2150	0.924336	0.953702
2200	0.924288	0.953759
2250	0.924479	0.953833
2300	0.924854	0.953712
2350	0.924724	0.953382
2400	0.924513	0.953153
2450	0.924159	0.952790
2500	0.923455	0.951893
2550	0.922868	0.951735
2600	0.922633	0.951617
2650	0.922398	0.951448
2700	0.922309	0.951208
2750	0.922212	0.950918
2800	0.921924	0.950727
2850	0.921974	0.950882
2900	0.921649	0.950541
2950	0.921229	0.950097
3000	0.921140	0.950131
3050	0.920675	0.949639
3100	0.920190	0.949416
3150	0.920011	0.949449
3200	0.920403	0.949503
3250	0.920652	0.949818
3300	0.920456	0.950000
3350	0.919592	0.950107
3400	0.918864	0.950206
3450	0.918022	0.950565
3500	0.917935	0.951170
3550	0.918479	0.951608
3600	0.918695	0.951935
3650	0.918873	0.952108
3700	0.918949	0.952197
3750	0.919010	0.952344
3800	0.919053	0.952871
3850	0.918998	0.953433
3900	0.918942	0.953620
3950	0.918855	0.953541
4000	0.918200	0.952968
4050	0.918071	0.952835
4100	0.917316	0.952124
4150	0.916496	0.951916
4200	0.916238	0.951946
4250	0.915901	0.951512
4300	0.915218	0.950687
4350	0.914080	0.949575
4400	0.912991	0.948520
4450	0.911677	0.947188
4500	0.910548	0.946077
4550	0.909924	0.945344
4600	0.909463	0.944559
4650	0.909261	0.944197
4700	0.909174	0.944032
4750	0.909257	0.944102
4800	0.909666	0.944720
4850	0.910218	0.945458
4900	0.910690	0.945839
4950	0.910628	0.945843
5000	0.910844	0.946071
5050	0.910510	0.945773
5100	0.909659	0.945505
5150	0.909872	0.946766
5200	0.910287	0.947293
5250	0.910232	0.947240
5300	0.910136	0.947151
5350	0.909827	0.946646
5400	0.910225	0.946523
5450	0.910341	0.946052
5500	0.910821	0.945626
5550	0.910801	0.945002
5600	0.910608	0.944577
5650	0.910576	0.944360
5700	0.910189	0.943947
5750	0.909701	0.943477
5800	0.908795	0.942692
5850	0.907944	0.941563
5900	0.907292	0.940818
5950	0.907591	0.940857
6000	0.907544	0.940806
6050	0.907698	0.940873
6100	0.908238	0.941581
6150	0.909383	0.942585
6200	0.910015	0.942564
6250	0.909806	0.942188
6300	0.909358	0.941812
6350	0.908992	0.941442
6400	0.908438	0.940852
6450	0.908117	0.940567
6500	0.907277	0.940218
6550	0.906626	0.939652
6600	0.906187	0.939497
6650	0.905840	0.939215
6700	0.905651	0.939140
6750	0.905277	0.939013
6800	0.905605	0.939317
6850	0.905868	0.939320
6900	0.906650	0.939679
6950	0.906609	0.939514
7000	0.906636	0.939378
7050	0.906353	0.939051
7100	0.905785	0.938392
7150	0.905906	0.937759
7200	0.906541	0.936263
7250	0.906126	0.935313
7300	0.905609	0.934798
7350	0.905289	0.934505
7400	0.905033	0.934316
7450	0.904397	0.933702
7500	0.903408	0.932752
7550	0.902767	0.932049
7600	0.901940	0.931198
7650	0.901331	0.930700
7700	0.900647	0.930013
7750	0.899790	0.929177
7800	0.899452	0.928826
7850	0.899468	0.928234
7900	0.899302	0.928162
7950	0.899659	0.927748
8000	0.898826	0.927933
8050	0.897789	0.928477
8100	0.897016	0.928245
8150	0.896288	0.927873
8200	0.895600	0.927692
8250	0.895038	0.927335
8300	0.894751	0.927055
8350	0.894058	0.926705
8400	0.893288	0.926267
8450	0.892268	0.926061
8500	0.891957	0.926000
8550	0.891748	0.925436
8600	0.891281	0.924768
8650	0.891430	0.924495
8700	0.891165	0.924063
8750	0.891226	0.923803
8800	0.891121	0.923295
8850	0.890691	0.922867
8900	0.890617	0.923336
8950	0.890327	0.924048
9000	0.890714	0.924715
9050	0.891607	0.925489
9100	0.892004	0.925829
9150	0.892429	0.926066
9200	0.892937	0.926384
9250	0.893103	0.926607
9300	0.893205	0.926801
9350	0.893532	0.927296
9400	0.893985	0.927596
9450	0.894925	0.928166
9500	0.895637	0.928487
9550	0.896007	0.928794
9600	0.896237	0.928803
9650	0.896595	0.928706
9700	0.896273	0.928511
9750	0.896295	0.928596
9800	0.896565	0.929113
9850	0.896919	0.929321
9900	0.897869	0.929967
9950	0.898949	0.931064
10000	0.899562	0.931688
10050	0.899664	0.931646
10100	0.899702	0.931412
10150	0.899464	0.931149
10200	0.899149	0.930795
10250	0.898695	0.930256
10300	0.898144	0.929703
10350	0.897638	0.929210
10400	0.897340	0.928827
10450	0.897651	0.929060
10500	0.897573	0.928825
10550	0.897549	0.929311
10600	0.897555	0.929759
10650	0.897214	0.930183
10700	0.896855	0.929988
10750	0.896359	0.929656
10800	0.895927	0.929224
10850	0.896336	0.929460
10900	0.896627	0.929696
10950	0.896994	0.929359
11000	0.897730	0.928673
11050	0.898184	0.928535
11100	0.898785	0.929124
11150	0.898971	0.929556
11200	0.899119	0.929756
11250	0.899245	0.929843
11300	0.899377	0.929805
11350	0.899490	0.929687
11400	0.899553	0.929646
11450	0.899704	0.929735
11500	0.899307	0.929194
11550	0.898505	0.928400
11600	0.897843	0.927617
11650	0.896980	0.926640
11700	0.896508	0.926153
11750	0.896000	0.925619
11800	0.895919	0.925425
11850	0.895935	0.925346
11900	0.895723	0.924965
11950	0.895690	0.924890
12000	0.895527	0.924946
12050	0.895244	0.925205
12100	0.894817	0.925101
12150	0.895499	0.925091
12200	0.895779	0.925067
12250	0.895864	0.924980
12300	0.895747	0.924872
12350	0.895708	0.924861
12400	0.895370	0.924458
12450	0.895441	0.924460
12500	0.895451	0.924362
12550	0.895164	0.924257
12600	0.895195	0.924008
12650	0.895125	0.924077
12700	0.895387	0.923794
12750	0.895165	0.923620
12800	0.894979	0.923418
12850	0.894440	0.923378
12900	0.894147	0.923068
12950	0.893682	0.922648
13000	0.893099	0.922092
13050	0.892267	0.921246
13100	0.891435	0.920498
13150	0.891019	0.920170
13200	0.890777	0.919664
13250	0.890422	0.919241
13300	0.889847	0.918614
13350	0.889159	0.918102
13400	0.888720	0.917697
13450	0.888598	0.917611
13500	0.888622	0.917584
13550	0.888683	0.917813
13600	0.888692	0.917842
13650	0.888966	0.918269
13700	0.888919	0.918531
13750	0.888647	0.919113
13800	0.888566	0.919509
13850	0.888706	0.920270
13900	0.888446	0.920309
13950	0.887972	0.920007
14000	0.887687	0.919620
14050	0.887674	0.919379
14100	0.887504	0.918612
14150	0.887334	0.917875
14200	0.886867	0.917424
14250	0.886949	0.917415
14300	0.886729	0.917144
14350	0.886280	0.916410
14400	0.886546	0.916212
14450	0.886699	0.916094
14500	0.886288	0.915784
14550	0.886467	0.915977
14600	0.886335	0.915935
14650	0.886489	0.916090
14700	0.886881	0.916376
14750	0.887503	0.917129
14800	0.887830	0.917788
14850	0.888448	0.918416
14900	0.888986	0.918753
14950	0.889302	0.919123
15000	0.889380	0.919055
15050	0.889099	0.919147
15100	0.888980	0.919060
15150	0.889145	0.919015
15200	0.889609	0.919186
15250	0.889960	0.919202
15300	0.890252	0.919529
15350	0.890589	0.919932
15400	0.891082	0.919706
15450	0.891124	0.919736
15500	0.890864	0.919448
15550	0.890941	0.919233
15600	0.891065	0.919784
15650	0.890788	0.920270
15700	0.890625	0.920428
15750	0.890088	0.920383
15800	0.889630	0.919813
15850	0.889432	0.919708
15900	0.889450	0.919363
15950	0.889775	0.919520
16000	0.890042	0.919678
16050	0.890662	0.920470
16100	0.890835	0.920887
16150	0.891140	0.921377
16200	0.891416	0.921719
16250	0.891685	0.922108
16300	0.891972	0.922432
16350	0.892397	0.923156
16400	0.892461	0.923461
16450	0.892493	0.923586
16500	0.892681	0.923792
16550	0.892622	0.923658
16600	0.892216	0.923284
16650	0.891479	0.922712
16700	0.890863	0.922576
16750	0.890012	0.922300
16800	0.889222	0.922282
16850	0.888472	0.922162
16900	0.888631	0.922307
16950	0.888468	0.922316
17000	0.888542	0.922450
17050	0.888198	0.922090
17100	0.887964	0.921424
17150	0.887599	0.920975
17200	0.887388	0.920699
17250	0.887819	0.921177
17300	0.888080	0.921435
17350	0.888698	0.922037
17400	0.889360	0.922588
17450	0.889692	0.922928
17500	0.889529	0.923406
17550	0.889080	0.923623
17600	0.888830	0.923533
17650	0.888399	0.922977
17700	0.887788	0.922193
17750	0.888551	0.922957
17800	0.887740	0.921845
17850	0.886848	0.920736
17900	0.886917	0.920588
17950	0.887377	0.921052
18000	0.887738	0.921410
18050	0.887801	0.921662
18100	0.887973	0.921666
18150	0.888142	0.921584
18200	0.888516	0.921807
18250	0.888858	0.922223
18300	0.889189	0.922546
18350	0.889341	0.922949
18400	0.889895	0.923310
18450	0.890188	0.923428
18500	0.891064	0.924248
18550	0.891940	0.925212
18600	0.892392	0.925712
18650	0.892566	0.925887
18700	0.893237	0.926382
18750	0.893975	0.926707
18800	0.894452	0.926969
18850	0.894874	0.926576
18900	0.895035	0.926178
18950	0.894933	0.926388
19000	0.894955	0.926235
19050	0.894663	0.925823
19100	0.894516	0.925899
19150	0.894387	0.925867
19200	0.894143	0.925685
19250	0.893762	0.925383
19300	0.893587	0.925186
19350	0.893122	0.924757
19400	0.892893	0.924754
19450	0.892779	0.924437
19500	0.892730	0.924364
19550	0.892825	0.923701
19600	0.892901	0.923147
19650	0.892869	0.922834
19700	0.892667	0.922524
19750	0.892725	0.921924
19800	0.892287	0.921367
19850	0.891818	0.921135
19900	0.890712	0.920852
19950	0.889998	0.920541
20000	0.889525	0.920816
20050	0.889504	0.920897
20100	0.890015	0.921393
20150	0.890348	0.921740
20200	0.890607	0.922040
20250	0.891032	0.922455
20300	0.890661	0.922256
20350	0.890157	0.922057
20400	0.889567	0.921533
20450	0.889216	0.921505
20500	0.888882	0.921402
20550	0.888484	0.921099
20600	0.887762	0.920296
20650	0.887245	0.919889
20700	0.887155	0.919854
20750	0.886985	0.919687
20800	0.887476	0.920117
20850	0.887932	0.920709
20900	0.888642	0.921388
20950	0.889207	0.921754
21000	0.890008	0.922424
21050	0.890234	0.922624
21100	0.890242	0.922876
21150	0.890352	0.922844
21200	0.890035	0.922585
21250	0.889846	0.922441
21300	0.890302	0.922793
21350	0.890844	0.923253
21400	0.891362	0.923595
21450	0.892093	0.923980
21500	0.892618	0.924505
21550	0.892977	0.924805
21600	0.893069	0.924742
21650	0.893018	0.923963
21700	0.892859	0.923531
21750	0.892411	0.923458
21800	0.892169	0.923483
21850	0.891379	0.923021
21900	0.891086	0.922717
21950	0.891655	0.923306
22000	0.892135	0.923782
22050	0.892455	0.923661
22100	0.892927	0.924367
22150	0.893175	0.924610
22200	0.893611	0.925052
22250	0.893382	0.924829
22300	0.893530	0.925054
22350	0.893777	0.925336
22400	0.893935	0.925444
22450	0.893825	0.925230
22500	0.893721	0.924957
22550	0.893720	0.924748
22600	0.893661	0.924565
22650	0.893514	0.924438
22700	0.893375	0.924222
22750	0.892875	0.923729
22800	0.892438	0.923237
22850	0.891867	0.922654
22900	0.891721	0.922074
22950	0.891152	0.921409
23000	0.890886	0.920835
23050	0.890659	0.920372
23100	0.889969	0.919942
23150	0.890118	0.920017
23200	0.889931	0.919909
23250	0.890277	0.920022
23300	0.890575	0.920299
23350	0.891065	0.920697
23400	0.891561	0.921102
23450	0.891887	0.921369
23500	0.892252	0.921792
23550	0.892556	0.922091
23600	0.892647	0.922187
23650	0.892455	0.922013
23700	0.892689	0.922259
23750	0.888811	0.926680
23800	0.888986	0.926715
23850	0.889079	0.926676
23900	0.889321	0.926683
23950	0.889261	0.926518
24000	0.889183	0.926162
24050	0.889049	0.925928
24100	0.888529	0.925445
24150	0.887973	0.924764
24200	0.887484	0.924318
24250	0.887138	0.923946
24300	0.887017	0.923817
24350	0.886979	0.923742
24400	0.886683	0.923336
24450	0.886719	0.923303
24500	0.886807	0.923440
24550	0.886620	0.923512
24600	0.886384	0.923404
24650	0.886127	0.923689
24700	0.886038	0.923795
24750	0.889130	0.926827
24800	0.889301	0.926915
24850	0.889429	0.927078
24900	0.889477	0.927140
24950	0.889523	0.927186
25000	0.889397	0.927065
25050	0.889171	0.926840
25100	0.888764	0.926432
25150	0.888396	0.926020
25200	0.888764	0.926279
25250	0.888779	0.926249
25300	0.888690	0.926182
25350	0.888773	0.926278
25400	0.888802	0.926311
25450	0.888575	0.926041
25500	0.888196	0.925684
25550	0.887476	0.924935
25600	0.886899	0.924362
25650	0.885929	0.923410
25700	0.885305	0.922780
25750	0.885111	0.922583
25800	0.889761	0.917921
25850	0.890000	0.918104
25900	0.890141	0.918150
25950	0.890302	0.918238
26000	0.890134	0.918053
26050	0.889916	0.917823
26100	0.889715	0.917657
26150	0.889290	0.917267
26200	0.875202	0.930490
26250	0.874626	0.930338
26300	0.874050	0.930080
26350	0.873797	0.929876
26400	0.873753	0.929912
26450	0.873552	0.929780
26500	0.873271	0.929494
26550	0.873194	0.929402
26600	0.873236	0.929340
26650	0.873353	0.929409
26700	0.873366	0.929159
26750	0.873257	0.928936
26800	0.873012	0.928684
26850	0.872581	0.928271
26900	0.872173	0.927847
26950	0.871830	0.927506
27000	0.871854	0.927524
27050	0.871655	0.927318
27100	0.871602	0.927260
27150	0.871639	0.927327
27200	0.878665	0.934307
27250	0.877465	0.933058
27300	0.876423	0.931989
27350	0.875733	0.931724
27400	0.875116	0.931085
27450	0.874506	0.930492
27500	0.874405	0.930389
27550	0.866171	0.938660
27600	0.866129	0.939074
27650	0.866171	0.939510
27700	0.866153	0.939634
27750	0.866125	0.939658
27800	0.866155	0.939737
27850	0.866333	0.939997
27900	0.866358	0.940028
27950	0.866504	0.940126
28000	0.866513	0.940194
28050	0.866520	0.940208
28100	0.866345	0.940006
28150	0.865960	0.939671
28200	0.865826	0.939536
28250	0.865153	0.939849
28300	0.865022	0.939535
28350	0.866358	0.940665
28400	0.866422	0.940811
28450	0.866189	0.940666
28500	0.866012	0.940543
28550	0.873960	0.948698
28600	0.872564	0.947617
28650	0.871274	0.946599
28700	0.870549	0.946063
28750	0.870096	0.945723
28800	0.869625	0.945360
28850	0.868996	0.944828
28900	0.868503	0.944436
28950	0.866289	0.946296
29000	0.865610	0.945844
29050	0.865486	0.945827
29100	0.865561	0.945976
29150	0.865177	0.945620
29200	0.865294	0.945736
29250	0.872613	0.953073
29300	0.871741	0.952206
29350	0.871168	0.951643
29400	0.870581	0.950781
29450	0.868857	0.950800
29500	0.868071	0.950078
29550	0.867194	0.949231
29600	0.873088	0.941151
29650	0.872194	0.939973
29700	0.871431	0.938956
29750	0.870780	0.938239
29800	0.870105	0.937544
29850	0.849131	0.957182
29900	0.847911	0.956929
29950	0.825160	0.988738
30000	0.822034	0.989853
30050	0.819751	0.990767
30100	0.818065	0.991292
30150	0.814270	0.994270
30200	0.813918	0.993918
30250	0.813597	0.993597
30300	0.813362	0.993362
30350	0.813057	0.993057
30400	0.812732	0.992732
30450	0.815766	0.995766
30500	0.815186	0.995186
30550	0.814779	0.994779
30600	0.814293	0.994293
30650	0.814064	0.994064
30700	0.813930	0.993930
30750	0.813824	0.993824
30800	0.813711	0.993711
30850	0.829143	1.009143
30900	0.826571	1.006571
30950	0.850408	1.030408
31000	0.843833	1.023833
31050	0.837944	1.017944
31100	0.833036	1.013036
31150	0.846333	1.026333
31200	0.840342	1.020342
31250	0.835331	1.015331
31300	0.838012	1.018012
31350	0.833641	1.013641
31400	0.829480	1.009480
31450	0.825983	1.005983
31500	0.823098	1.003098
31550	0.820649	1.000649
31600	0.821499	1.001499
31650	0.819488	0.999488
31700	0.817791	0.997791
31750	0.819717	0.999717
31800	0.824792	1.004792
31850	0.832320	1.012320
31900	0.828676	1.008676
31950	0.825568	1.005568
32000	0.830827	0.995367
32050	0.833292	0.995831
32100	0.837560	0.998384
32150	0.834768	0.994429
32200	0.854592	0.997215
32250	0.841349	1.000653
32300	0.846076	1.005356
32350	0.838403	1.007326
32400	0.839450	1.006882
32450	0.834600	1.002840
32500	0.833264	1.000298
32550	0.836965	1.003970
32600	0.832808	1.000489
32650	0.829275	0.997018
32700	0.822274	0.997902
32750	0.818714	0.996414
32800	0.815455	0.994948
32850	0.816855	0.996855
32900	0.816714	0.996431
32950	0.824400	1.002926
33000	0.829620	1.007806
33050	0.825998	1.003392
33100	0.821718	1.000806
33150	0.818324	0.998324
33200	0.817163	0.997163
33250	0.831437	1.011437
33300	0.826456	1.006456
33350	0.837592	1.017592
33400	0.838483	1.018483
33450	0.844157	1.024157
33500	0.844510	1.024510
33550	0.841678	1.021678
33600	0.838012	1.018012
33650	0.839421	1.019421
33700	0.850458	1.030458
33750	0.845381	1.025381
33800	0.851178	1.031178
33850	0.860131	1.040131
33900	0.860109	1.040109
33950	0.859156	1.039156
34000	0.856700	1.036700
34050	0.857369	1.037369
34100	0.853302	1.033302
34150	0.869028	1.049028
34200	0.875019	1.055019
34250	0.878512	1.058512
34300	0.865581	1.045581
34350	0.858278	1.038278
34400	0.848702	1.028702
34450	0.866151	1.046151
34500	0.859698	1.039698
34550	0.858738	1.038738
34600	0.853392	1.033392
34650	0.845268	1.025268
34700	0.849511	1.029511
34750	0.866353	1.046353
34800	0.857476	1.037476
34850	0.861137	1.041137
34900	0.859904	1.039904
34950	0.864606	1.044606
35000	0.854998	1.034998
35050	0.859065	1.039065
35100	0.862409	1.042409
35150	0.859960	1.039960
35200	0.862810	1.042810
35250	0.874414	1.054414
35300	0.878499	1.058499
35350	0.890542	1.070542
35400	0.880595	1.060595
35450	0.877759	1.057759
35500	0.870056	1.050056
35550	0.865404	1.045404
35600	0.865572	1.045572
35650	0.855558	1.035558
35700	0.852890	1.032890
35750	0.852202	1.032202
35800	0.863439	1.043439
35850	0.862511	1.042511
35900	0.858395	1.038395
35950	0.866294	1.046294
36000	0.864683	1.044683
36050	0.859777	1.039777
36100	0.853206	1.033206
36150	0.848485	1.028485
36200	0.841121	1.021121
36250	0.835121	1.015121
36300	0.851662	1.031662
36350	0.863702	1.043702
36400	0.867079	1.047079
36450	0.878404	1.058404
36500	0.869349	1.049349
36550	0.858557	1.038557
36600	0.863676	1.043676
36650	0.880835	1.060835
36700	0.876477	1.056477
36750	0.873191	1.053191
36800	0.877100	1.057100
36850	0.887010	1.067010
36900	0.877017	1.057017
36950	0.881872	1.061872
37000	0.881470	1.061470
37050	0.882176	1.062176
37100	0.885077	1.065077
37150	0.896837	1.076837
37200	0.887732	1.067732
37250	0.892904	1.072904
37300	0.879204	1.059204
37350	0.891884	1.071884
37400	0.887650	1.067650
37450	0.885786	1.065786
37500	0.893196	1.073196
37550	0.905041	1.085041
37600	0.907324	1.087324
37650	0.895788	1.075788
37700	0.899965	1.079965
37750	0.908164	1.088164
37800	0.908044	1.088044
37850	0.917216	1.097216
37900	0.919520	1.099520
37950	0.909927	1.089927
38000	0.917829	1.097829
38050	0.899671	1.079671
38100	0.910350	1.090350
38150	0.918863	1.098863
38200	0.926088	1.106088
38250	0.926035	1.106035
38300	0.931969	1.111969
38350	0.926253	1.106253
38400	0.925050	1.105050
38450	0.920544	1.100544
38500	0.907409	1.087409
38550	0.901208	1.081208
38600	0.898896	1.078896
38650	0.893657	1.073657
38700	0.889979	1.069979
38750	0.883494	1.063494
38800	0.896886	1.076886
38850	0.894127	1.074127
38900	0.902441	1.082441
38950	0.911515	1.091515
39000	0.906828	1.086828
39050	0.898865	1.078865
39100	0.898245	1.078245
39150	0.907319	1.087319
39200	0.903058	1.083058
39250	0.910084	1.090084
39300	0.909650	1.089650
39350	0.910488	1.090488
39400	0.914604	1.094604
39450	0.922595	1.102595
39500	0.914596	1.094596
39550	0.904839	1.084839
39600	0.903712	1.083712
39650	0.891038	1.071038
39700	0.882389	1.062389
39750	0.879258	1.059258
39800	0.885062	1.065062
39850	0.884796	1.064796
39900	0.875857	1.055857
39950	0.876897	1.056897
40000	0.882915	1.062915
40050	0.893806	1.073806
40100	0.887938	1.067938
40150	0.881255	1.061255
40200	0.887384	1.067384
40250	0.888339	1.068339
40300	0.887807	1.067807
40350	0.884440	1.064440
40400	0.895037	1.075037
40450	0.895134	1.075134
40500	0.882052	1.062052
40550	0.876996	1.056996
40600	0.879756	1.059756
40650	0.868055	1.048055
40700	0.865514	1.045514
40750	0.870797	1.050797
40800	0.865419	1.045419
40850	0.872420	1.052420
40900	0.861304	1.041304
40950	0.852142	1.032142
41000	0.851104	1.031104
41050	0.865226	1.045226
41100	0.863753	1.043753
41150	0.878708	1.058708
41200	0.876180	1.056180
41250	0.865684	1.045684
41300	0.867322	1.047322
41350	0.869401	1.049401
41400	0.867801	1.047801
41450	0.871427	1.051427
41500	0.884484	1.064484
41550	0.880438	1.060438
41600	0.877667	1.057667
41650	0.884650	1.064650
41700	0.886128	1.066128
41750	0.881839	1.061839
41800	0.885139	1.065139
41850	0.889753	1.069753
41900	0.879063	1.059063
41950	0.890154	1.070154
42000	0.895069	1.075069
42050	0.891480	1.071480
42100	0.888617	1.068617
42150	0.893793	1.073793
42200	0.890633	1.070633
42250	0.902437	1.082437
42300	0.907820	1.087820
42350	0.911094	1.091094
42400	0.912301	1.092301
42450	0.901331	1.081331
42500	0.898719	1.078719
42550	0.902285	1.082285
42600	0.912494	1.092494
42650	0.915766	1.095766
42700	0.905904	1.085904
42750	0.897723	1.077723
42800	0.901135	1.081135
42850	0.897510	1.077510
42900	0.890161	1.070161
42950	0.896098	1.076098
43000	0.893316	1.073316
43050	0.904783	1.084783
43100	0.897749	1.077749
43150	0.908774	1.088774
43200	0.902212	1.082212
43250	0.897152	1.077152
43300	0.899584	1.079584
43350	0.908320	1.088320
43400	0.905052	1.085052
43450	0.904581	1.084581
43500	0.897705	1.077705
43550	0.898256	1.078256
43600	0.892322	1.072322
43650	0.892339	1.072339
43700	0.893203	1.073203
43750	0.892925	1.072925
43800	0.886759	1.066759
43850	0.888369	1.068369
43900	0.895683	1.075683
43950	0.897762	1.077762
44000	0.901508	1.081508
44050	0.892774	1.072774
44100	0.903112	1.083112
44150	0.897494	1.077494
44200	0.890734	1.070734
44250	0.887108	1.067108
44300	0.897118	1.077118
44350	0.903579	1.083579
44400	0.910885	1.090885
44450	0.913183	1.093183
44500	0.916486	1.096486
44550	0.921769	1.101769
44600	0.922141	1.102141
44650	0.928776	1.108776
44700	0.934216	1.114216
44750	0.934291	1.114291
44800	0.926469	1.106469
44850	0.930056	1.110056
44900	0.932827	1.112827
44950	0.937538	1.117538
45000	0.931210	1.111210
45050	0.936212	1.116212
45100	0.940314	1.120314
45150	0.943678	1.123678
45200	0.942787	1.120440
45250	0.934967	1.108635
45300	0.935138	1.115138
45350	0.937198	1.117198
45400	0.929628	1.109628
45450	0.933226	1.112250
45500	0.937465	1.117465
45550	0.934074	1.114074
45600	0.929412	1.109412
45650	0.918244	1.098244
45700	0.920445	1.100445
45750	0.927385	1.107385
45800	0.924896	1.104896
45850	0.931034	1.111034
45900	0.933721	1.113721
45950	0.929278	1.109278
46000	0.933503	1.113503
46050	0.938093	1.118093
46100	0.941549	1.120716
46150	0.944849	1.123849
46200	0.947858	1.126114
46250	0.945698	1.124056
46300	0.937021	1.111211
46350	0.927064	1.101935
46400	0.926409	1.101964
46450	0.925804	1.098893
46500	0.932190	1.105701
46550	0.933870	1.106282
46600	0.939292	1.111183
46650	0.943431	1.113616
46700	0.944179	1.103219
46750	0.933428	1.092366
46800	0.935664	1.091312
46850	0.935899	1.090730
46900	0.936326	1.091854
46950	0.942707	1.098041
47000	0.945326	1.098951
47050	0.949968	1.102716
47100	0.952114	1.103528
47150	0.956174	1.107093
47200	0.957608	1.107854
47250	0.955457	1.105248
47300	0.948153	1.099793
47350	0.958049	1.098907
47400	0.966851	1.097493
47450	0.961558	1.092677
47500	0.962686	1.099427
47550	0.967113	1.100384
47600	0.969748	1.103239
47650	0.972892	1.104598
47700	0.971465	1.109716
47750	0.972477	1.108370
47800	0.977477	1.106458
47850	0.977924	1.108543
47900	0.971890	1.103127
47950	0.970447	1.101698
48000	0.970450	1.098780
48050	0.973035	1.101374
48100	0.975466	1.103189
48150	0.975004	1.107133
48200	0.976800	1.108192
48250	0.977396	1.109938
48300	0.972664	1.104795
48350	0.972697	1.101221
48400	0.972583	1.102714
48450	0.970888	1.100917
48500	0.964613	1.092623
48550	0.967687	1.094696
48600	0.969728	1.096624
48650	0.969197	1.102852
48700	0.960975	1.094069
48750	0.960304	1.094626
48800	0.952901	1.087707
48850	0.956116	1.092815
48900	0.957852	1.096621
48950	0.959624	1.096657
49000	0.958952	1.103716
49050	0.956887	1.103112
49100	0.959969	1.106870
49150	0.952993	1.100828
49200	0.955177	1.104150
49250	0.958003	1.108285
49300	0.955950	1.107686
49350	0.959016	1.110805
49400	0.952400	1.106037
49450	0.955026	1.110532
49500	0.956927	1.114471
49550	0.960830	1.115356
49600	0.957987	1.113675
49650	0.948642	1.105910
49700	0.948827	1.107010
49750	0.955512	1.107914
49800	0.951791	1.106791
49850	0.948785	1.099642
49900	0.953405	1.103945
49950	0.949058	1.100816
50000	0.938292	1.092783


==> data/loss_curve_pretraining_wo_graph_topology_ema.txt <==
# step loss
50	0.879900
100	0.890275
150	0.897238
200	0.905915
250	0.912682
300	0.921894
350	0.927981
400	0.933311
450	0.933997
500	0.933913
550	0.938318
600	0.937914
650	0.939822
700	0.940870
750	0.940530
800	0.942694
850	0.941209
900	0.938890
950	0.941460
1000	0.938838
1050	0.939356
1100	0.938344
1150	0.938450
1200	0.940546
1250	0.941728
1300	0.941307
1350	0.940222
1400	0.939488
1450	0.938842
1500	0.939280
1550	0.938632
1600	0.938446
1650	0.938009
1700	0.937544
1750	0.938334
1800	0.937570
1850	0.938206
1900	0.938279
1950	0.940128
2000	0.938708
2050	0.940437
2100	0.938616
2150	0.940856
2200	0.939045
2250	0.939760
2300	0.939862
2350	0.939053
2400	0.938833
2450	0.938474
2500	0.937674
2550	0.937302
2600	0.937125
2650	0.936923
2700	0.936759
2750	0.936565
2800	0.936325
2850	0.936894
2900	0.936095
2950	0.935663
3000	0.935635
3050	0.935157
3100	0.934803
3150	0.934730
3200	0.935968
3250	0.936521
3300	0.935228
3350	0.934850
3400	0.934535
3450	0.934293
3500	0.935732
3550	0.937281
3600	0.936554
3650	0.936289
3700	0.935949
3750	0.936151
3800	0.937258
3850	0.937373
3900	0.936579
3950	0.936198
4000	0.935584
4050	0.935453
4100	0.934720
4150	0.934206
4200	0.934092
4250	0.933706
4300	0.932952
4350	0.931828
4400	0.930755
4450	0.929433
4500	0.928313
4550	0.927634
4600	0.927011
4650	0.926729
4700	0.926603
4750	0.927027
4800	0.929531
4850	0.930778
4900	0.930206
4950	0.928235
5000	0.929471
5050	0.928142
5100	0.927582
5150	0.931677
5200	0.930935
5250	0.928736
5300	0.928643
5350	0.928236
5400	0.929004
5450	0.928196
5500	0.928348
5550	0.927902
5600	0.927593
5650	0.927468
5700	0.927068
5750	0.926589
5800	0.925744
5850	0.924754
5900	0.924055
5950	0.924993
6000	0.924175
6050	0.924786
6100	0.927752
6150	0.930877
6200	0.927683
6250	0.925997
6300	0.925585
6350	0.925217
6400	0.924645
6450	0.924342
6500	0.923748
6550	0.923139
6600	0.922842
6650	0.922528
6700	0.922396
6750	0.922145
6800	0.923899
6850	0.923200
6900	0.925765
6950	0.923061
7000	0.923007
7050	0.922702
7100	0.922089
7150	0.921833
7200	0.921402
7250	0.920720
7300	0.920203
7350	0.919897
7400	0.919674
7450	0.919049
7500	0.918080
7550	0.917408
7600	0.916569
7650	0.916016
7700	0.915330
7750	0.914484
7800	0.914139
7850	0.913851
7900	0.913732
7950	0.913703
8000	0.913379
8050	0.913133
8100	0.912631
8150	0.912081
8200	0.911646
8250	0.911187
8300	0.910903
8350	0.910382
8400	0.909777
8450	0.909165
8500	0.908979
8550	0.908592
8600	0.908025
8650	0.907963
8700	0.907614
8750	0.907515
8800	0.907208
8850	0.906779
8900	0.907875
8950	0.908151
9000	0.910115
9050	0.912344
9100	0.910594
9150	0.910755
9200	0.911543
9250	0.910741
9300	0.910677
9350	0.912286
9400	0.912507
9450	0.914984
9500	0.914414
9550	0.913944
9600	0.913064
9650	0.913246
9700	0.912392
9750	0.912689
9800	0.914632
9850	0.914402
9900	0.917551
9950	0.919965
10000	0.918443
10050	0.915793
10100	0.915557
10150	0.915307
10200	0.914972
10250	0.914476
10300	0.913924
10350	0.913424
10400	0.913083
10450	0.914594
10500	0.913199
10550	0.914480
10600	0.914691
10650	0.913887
10700	0.913421
10750	0.913008
10800	0.912575
10850	0.914367
10900	0.914363
10950	0.913243
11000	0.913318
11050	0.914079
11100	0.916666
11150	0.915672
11200	0.915229
11250	0.915029
11300	0.914805
11350	0.914588
11400	0.914650
11450	0.915265
11500	0.914251
11550	0.913453
11600	0.912730
11650	0.911810
11700	0.911330
11750	0.910809
11800	0.910672
11850	0.910640
11900	0.910344
11950	0.910290
12000	0.910237
12050	0.910224
12100	0.909959
12150	0.911829
12200	0.911005
12250	0.910422
12300	0.910310
12350	0.910284
12400	0.909914
12450	0.910116
12500	0.909906
12550	0.909711
12600	0.909602
12650	0.909601
12700	0.909590
12750	0.909392
12800	0.909199
12850	0.908909
12900	0.908608
12950	0.908165
13000	0.907595
13050	0.906756
13100	0.905967
13150	0.905595
13200	0.905221
13250	0.904832
13300	0.904230
13350	0.903630
13400	0.903208
13450	0.903104
13500	0.903103
13550	0.903908
13600	0.903355
13650	0.905212
13700	0.904215
13750	0.904586
13800	0.904755
13850	0.906540
13900	0.904377
13950	0.903990
14000	0.903653
14050	0.903526
14100	0.903058
14150	0.902604
14200	0.902145
14250	0.902350
14300	0.901937
14350	0.901345
14400	0.901533
14450	0.901477
14500	0.901036
14550	0.902043
14600	0.901135
14650	0.901996
14700	0.903172
14750	0.905448
14800	0.905055
14850	0.906269
14900	0.905863
14950	0.905775
15000	0.904241
15050	0.904123
15100	0.904020
15150	0.904356
15200	0.905841
15250	0.905418
15300	0.906299
15350	0.906947
15400	0.906002
15450	0.905594
15500	0.905156
15550	0.905087
15600	0.906964
15650	0.906006
15700	0.905526
15750	0.905236
15800	0.904722
15850	0.904570
15900	0.904407
15950	0.905745
16000	0.905826
16050	0.908782
16100	0.907205
16150	0.908069
16200	0.907975
16250	0.908397
16300	0.908595
16350	0.910395
16400	0.908799
16450	0.908397
16500	0.909136
16550	0.908140
16600	0.907750
16650	0.907095
16700	0.906719
16750	0.906156
16800	0.905752
16850	0.905317
16900	0.906162
16950	0.905392
17000	0.905970
17050	0.905144
17100	0.904694
17150	0.904287
17200	0.904044
17250	0.906568
17300	0.905940
17350	0.908146
17400	0.908737
17450	0.907841
17500	0.907184
17550	0.906351
17600	0.906182
17650	0.905688
17700	0.904990
17750	0.905754
17800	0.904792
17850	0.903792
17900	0.903752
17950	0.906321
18000	0.906212
18050	0.905449
18100	0.905218
18150	0.905061
18200	0.906521
18250	0.907270
18300	0.907356
18350	0.907406
18400	0.908690
18450	0.907743
18500	0.911520
18550	0.912767
18600	0.911221
18650	0.910020
18700	0.912466
18750	0.912762
18800	0.912393
18850	0.910791
18900	0.910606
18950	0.910908
19000	0.910595
19050	0.910243
19100	0.910208
19150	0.910127
19200	0.909914
19250	0.909573
19300	0.909386
19350	0.908939
19400	0.908823
19450	0.908608
19500	0.908547
19550	0.908263
19600	0.908024
19650	0.907851
19700	0.907596
19750	0.907324
19800	0.906827
19850	0.906476
19900	0.905782
19950	0.905269
20000	0.905170
20050	0.905337
20100	0.907999
20150	0.907591
20200	0.907597
20250	0.908660
20300	0.906458
20350	0.906107
20400	0.905550
20450	0.905361
20500	0.905142
20550	0.904792
20600	0.904029
20650	0.903567
20700	0.903504
20750	0.903336
20800	0.905895
20850	0.906705
20900	0.908181
20950	0.907600
21000	0.909568
21050	0.907398
21100	0.907152
21150	0.906777
21200	0.906310
21250	0.906144
21300	0.908387
21350	0.909330
21400	0.909436
21450	0.910580
21500	0.910953
21550	0.910392
21600	0.908971
21650	0.908491
21700	0.908195
21750	0.907935
21800	0.907826
21850	0.907200
21900	0.906902
21950	0.910117
22000	0.910134
22050	0.908512
22100	0.911331
22150	0.910009
22200	0.911335
22250	0.909106
22300	0.910140
22350	0.910762
22400	0.910296
22450	0.909528
22500	0.909339
22550	0.909234
22600	0.909113
22650	0.908976
22700	0.908799
22750	0.908302
22800	0.907837
22850	0.907261
22900	0.906897
22950	0.906281
23000	0.905860
23050	0.905515
23100	0.904955
23150	0.905579
23200	0.904920
23250	0.906195
23300	0.906747
23350	0.907902
23400	0.908382
23450	0.907981
23500	0.908816
23550	0.908695
23600	0.907844
23650	0.907234
23700	0.908567
23750	0.908983
23800	0.908330
23850	0.907998
23900	0.908568
23950	0.907889
24000	0.907673
24050	0.907488
24100	0.906987
24150	0.906368
24200	0.905901
24250	0.905542
24300	0.905417
24350	0.905360
24400	0.905009
24450	0.905018
24500	0.905635
24550	0.905066
24600	0.904894
24650	0.904972
24700	0.904956
24750	0.907978
24800	0.908699
24850	0.908915
24900	0.908560
24950	0.908563
25000	0.908231
25050	0.908005
25100	0.907598
25150	0.907208
25200	0.908947
25250	0.907514
25300	0.907436
25350	0.907933
25400	0.907697
25450	0.907308
25500	0.906940
25550	0.906205
25600	0.905630
25650	0.904670
25700	0.904043
25750	0.903847
25800	0.903841
25850	0.905012
25900	0.904573
25950	0.904838
26000	0.904094
26050	0.903870
26100	0.903686
26150	0.903279
26200	0.902846
26250	0.902482
26300	0.902065
26350	0.901836
26400	0.901832
26450	0.901666
26500	0.901382
26550	0.901298
26600	0.901288
26650	0.901804
26700	0.901263
26750	0.901096
26800	0.900848
26850	0.900426
26900	0.900010
26950	0.899668
27000	0.899787
27050	0.899487
27100	0.899431
27150	0.899719
27200	0.906486
27250	0.905262
27300	0.904206
27350	0.903728
27400	0.903100
27450	0.902499
27500	0.902397
27550	0.902500
27600	0.903448
27650	0.903931
27700	0.903132
27750	0.902891
27800	0.903197
27850	0.904163
27900	0.903319
27950	0.903870
28000	0.903530
28050	0.903414
28100	0.903176
28150	0.902815
28200	0.902681
28250	0.902501
28300	0.902278
28350	0.904187
28400	0.904092
28450	0.903428
28500	0.903278
28550	0.911329
28600	0.910091
28650	0.908937
28700	0.908306
28750	0.907910
28800	0.907493
28850	0.906912
28900	0.906470
28950	0.906292
29000	0.905727
29050	0.905657
29100	0.906278
29150	0.905398
29200	0.906044
29250	0.912843
29300	0.911974
29350	0.911405
29400	0.910681
29450	0.909828
29500	0.909074
29550	0.908213
29600	0.907120
29650	0.906084
29700	0.905193
29750	0.904509
29800	0.903824
29850	0.903157
29900	0.902420
29950	0.906949
30000	0.905944
30050	0.905259
30100	0.904679
30150	0.904270
30200	0.903918
30250	0.903597
30300	0.903362
30350	0.903057
30400	0.902732
30450	0.905766
30500	0.905186
30550	0.904779
30600	0.904293
30650	0.904064
30700	0.903930
30750	0.903824
30800	0.903711
30850	0.919143
30900	0.916571
30950	0.940408
31000	0.933833
31050	0.927944
31100	0.923036
31150	0.936333
31200	0.930342
31250	0.925331
31300	0.928012
31350	0.923641
31400	0.919480
31450	0.915983
31500	0.913098
31550	0.910649
31600	0.911499
31650	0.909488
31700	0.907791
31750	0.909717
31800	0.914792
31850	0.922320
31900	0.918676
31950	0.915568
32000	0.913097
32050	0.914561
32100	0.917972
32150	0.914599
32200	0.925903
32250	0.921001
32300	0.925716
32350	0.922864
32400	0.923166
32450	0.918720
32500	0.916781
32550	0.920467
32600	0.916649
32650	0.913146
32700	0.910088
32750	0.907564
32800	0.905201
32850	0.906855
32900	0.906573
32950	0.913663
33000	0.918713
33050	0.914695
33100	0.911262
33150	0.908324
33200	0.907163
33250	0.921437
33300	0.916456
33350	0.927592
33400	0.928483
33450	0.934157
33500	0.934510
33550	0.931678
33600	0.928012
33650	0.929421
33700	0.940458
33750	0.935381
33800	0.941178
33850	0.950131
33900	0.950109
33950	0.949156
34000	0.946700
34050	0.947369
34100	0.943302
34150	0.959028
34200	0.965019
34250	0.968512
34300	0.955581
34350	0.948278
34400	0.938702
34450	0.956151
34500	0.949698
34550	0.948738
34600	0.943392
34650	0.935268
34700	0.939511
34750	0.956353
34800	0.947476
34850	0.951137
34900	0.949904
34950	0.954606
35000	0.944998
35050	0.949065
35100	0.952409
35150	0.949960
35200	0.952810
35250	0.964414
35300	0.968499
35350	0.980542
35400	0.970595
35450	0.967759
35500	0.960056
35550	0.955404
35600	0.955572
35650	0.945558
35700	0.942890
35750	0.942202
35800	0.953439
35850	0.952511
35900	0.948395
35950	0.956294
36000	0.954683
36050	0.949777
36100	0.943206
36150	0.938485
36200	0.931121
36250	0.925121
36300	0.941662
36350	0.953702
36400	0.957079
36450	0.968404
36500	0.959349
36550	0.948557
36600	0.953676
36650	0.970835
36700	0.966477
36750	0.963191
36800	0.967100
36850	0.977010
36900	0.967017
36950	0.971872
37000	0.971470
37050	0.972176
37100	0.975077
37150	0.986837
37200	0.977732
37250	0.982904
37300	0.969204
37350	0.981884
37400	0.977650
37450	0.975786
37500	0.983196
37550	0.995041
37600	0.997324
37650	0.985788
37700	0.989965
37750	0.998164
37800	0.998044
37850	1.007216
37900	1.009520
37950	0.999927
38000	1.007829
38050	0.989671
38100	1.000350
38150	1.008863
38200	1.016088
38250	1.016035
38300	1.021969
38350	1.016253
38400	1.015050
38450	1.010544
38500	0.997409
38550	0.991208
38600	0.988896
38650	0.983657
38700	0.979979
38750	0.973494
38800	0.986886
38850	0.984127
38900	0.992441
38950	1.001515
39000	0.996828
39050	0.988865
39100	0.988245
39150	0.997319
39200	0.993058
39250	1.000084
39300	0.999650
39350	1.000488
39400	1.004604
39450	1.012595
39500	1.004596
39550	0.994839
39600	0.993712
39650	0.981038
39700	0.972389
39750	0.969258
39800	0.975062
39850	0.974796
39900	0.965857
39950	0.966897
40000	0.972915
40050	0.983806
40100	0.977938
40150	0.971255
40200	0.977384
40250	0.978339
40300	0.977807
40350	0.974440
40400	0.985037
40450	0.985134
40500	0.972052
40550	0.966996
40600	0.969756
40650	0.958055
40700	0.955514
40750	0.960797
40800	0.955419
40850	0.962420
40900	0.951304
40950	0.942142
41000	0.941104
41050	0.955226
41100	0.953753
41150	0.968708
41200	0.966180
41250	0.955684
41300	0.957322
41350	0.959401
41400	0.957801
41450	0.961427
41500	0.974484
41550	0.970438
41600	0.967667
41650	0.974650
41700	0.976128
41750	0.971839
41800	0.975139
41850	0.979753
41900	0.969063
41950	0.980154
42000	0.985069
42050	0.981480
42100	0.978617
42150	0.983793
42200	0.980633
42250	0.992437
42300	0.997820
42350	1.001094
42400	1.002301
42450	0.991331
42500	0.988719
42550	0.992285
42600	1.002494
42650	1.005766
42700	0.995904
42750	0.987723
42800	0.991135
42850	0.987510
42900	0.980161
42950	0.986098
43000	0.983316
43050	0.994783
43100	0.987749
43150	0.998774
43200	0.992212
43250	0.987152
43300	0.989584
43350	0.998320
43400	0.995052
43450	0.994581
43500	0.987705
43550	0.988256
43600	0.982322
43650	0.982339
43700	0.983203
43750	0.982925
43800	0.976759
43850	0.978369
43900	0.985683
43950	0.987762
44000	0.991508
44050	0.982774
44100	0.993112
44150	0.987494
44200	0.980734
44250	0.977108
44300	0.987118
44350	0.993579
44400	1.000885
44450	1.003183
44500	1.006486
44550	1.011769
44600	1.012141
44650	1.018776
44700	1.024216
44750	1.024291
44800	1.016469
44850	1.020056
44900	1.022827
44950	1.027538
45000	1.021210
45050	1.026212
45100	1.030314
45150	1.033678
45200	1.031613
45250	1.021801
45300	1.025138
45350	1.027198
45400	1.019628
45450	1.022738
45500	1.027465
45550	1.024074
45600	1.019412
45650	1.008244
45700	1.010445
45750	1.017385
45800	1.014896
45850	1.021034
45900	1.023721
45950	1.019278
46000	1.023503
46050	1.028093
46100	1.031133
46150	1.034349
46200	1.036986
46250	1.034877
46300	1.024116
46350	1.014500
46400	1.014187
46450	1.012349
46500	1.018946
46550	1.020076
46600	1.025238
46650	1.028524
46700	1.023699
46750	1.012897
46800	1.013488
46850	1.013314
46900	1.014090
46950	1.020374
47000	1.022138
47050	1.026342
47100	1.027821
47150	1.031633
47200	1.032731
47250	1.030353
47300	1.023973
47350	1.028478
47400	1.032172
47450	1.027117
47500	1.031056
47550	1.033749
47600	1.036494
47650	1.038745
47700	1.040591
47750	1.040423
47800	1.041967
47850	1.043233
47900	1.037509
47950	1.036073
48000	1.034615
48050	1.037204
48100	1.039328
48150	1.041069
48200	1.042496
48250	1.043667
48300	1.038730
48350	1.036959
48400	1.037648
48450	1.035903
48500	1.028618
48550	1.031192
48600	1.033176
48650	1.036024
48700	1.027522
48750	1.027465
48800	1.020304
48850	1.024465
48900	1.027236
48950	1.028140
49000	1.031334
49050	1.029999
49100	1.033419
49150	1.026910
49200	1.029663
49250	1.033144
49300	1.031818
49350	1.034911
49400	1.029219
49450	1.032779
49500	1.035699
49550	1.038093
49600	1.035831
49650	1.027276
49700	1.027919
49750	1.031713
49800	1.029291
49850	1.024213
49900	1.028675
49950	1.024937
50000	1.015538


==> data/loss_curve_pretraining_wo_relative_pos_emb.txt <==
# step loss
50	0.879900
100	0.924876
150	0.892297
200	0.989068
250	0.903300
300	0.910856
350	0.914612
400	0.918106
450	0.917054
500	0.915325
550	0.918174
600	0.916299
650	0.916815
700	0.916548
750	0.914966
800	0.915958
850	0.913366
900	0.910002
950	0.911587
1000	0.908037
1050	0.907680
1100	0.905835
1150	0.905176
1200	0.906542
1250	0.907039
1300	0.939547
1350	0.904285
1400	0.901763
1450	0.898863
1500	0.937857
1550	0.899319
1600	0.903276
1650	0.897177
1700	0.896205
1750	0.898758
1800	0.897137
1850	0.897994
1900	0.897782
1950	0.899367
2000	0.897703
2050	0.899205
2100	0.896855
2150	0.899223
2200	0.897235
2250	0.897789
2300	0.897742
2350	0.895751
2400	0.895453
2450	0.894352
2500	0.891440
2550	0.892927
2600	0.893562
2650	0.893173
2700	0.893119
2750	0.892736
2800	0.892241
2850	0.893861
2900	0.891510
2950	0.890604
3000	0.892394
3050	0.889848
3100	0.890048
3150	0.891250
3200	0.892818
3250	0.893374
3300	0.892053
3350	0.889995
3400	0.889985
3450	0.890087
3500	0.892648
3550	0.894218
3600	0.893514
3650	0.893275
3700	0.892963
3750	0.893195
3800	0.894333
3850	0.894480
3900	0.893721
3950	0.892996
4000	0.890001
4050	0.892106
4100	0.888667
4150	0.889192
4200	0.890940
4250	0.889355
4300	0.886965
4350	0.884190
4400	0.883400
4450	0.880976
4500	0.880821
4550	0.882193
4600	0.881868
4650	0.883180
4700	0.883807
4750	0.884845
4800	0.887391
4850	0.888678
4900	0.888146
4950	0.886085
5000	0.887493
5050	0.884764
5100	0.883132
5150	0.982577
5200	0.889113
5250	0.886709
5300	0.886474
5350	0.884673
5400	0.887333
5450	0.885750
5500	0.886749
5550	0.884871
5600	0.884656
5650	0.885404
5700	0.883783
5750	0.882981
5800	0.880495
5850	0.878881
5900	0.879538
5950	0.934987
6000	0.882685
6050	0.883546
6100	0.886541
6150	0.889695
6200	0.886529
6250	0.883537
6300	0.882610
6350	0.882466
6400	0.880995
6450	0.881942
6500	0.880043
6550	0.879394
6600	0.880543
6650	0.880172
6700	0.880894
6750	0.880127
6800	0.883043
6850	0.882366
6900	0.884952
6950	0.881799
7000	0.881986
7050	0.880560
7100	0.878562
7150	0.879954
7200	0.878743
7250	0.876935
7300	0.877191
7350	0.879231
7400	0.878033
7450	0.875592
7500	0.873071
7550	0.873767
7600	0.872185
7650	0.872949
7700	0.871675
7750	0.870106
7800	0.872065
7850	0.872046
7900	0.872713
7950	0.873107
8000	0.871450
8050	0.871572
8100	0.869912
8150	0.869156
8200	0.869262
8250	0.868696
8300	0.869227
8350	0.867632
8400	0.866662
8450	0.866020
8500	0.867787
8550	0.866496
8600	0.865115
8650	0.867364
8700	0.865716
8750	0.866765
8800	0.865520
8850	0.864541
8900	0.867600
8950	0.867884
9000	0.869855
9050	0.872092
9100	0.870349
9150	0.870516
9200	0.871311
9250	0.870515
9300	0.870458
9350	0.872072
9400	0.872300
9450	0.874783
9500	0.874218
9550	0.873754
9600	0.872880
9650	0.873066
9700	0.871040
9750	0.872519
9800	0.874468
9850	0.874242
9900	0.877396
9950	0.879814
10000	0.878296
10050	0.875651
10100	0.874971
10150	0.874032
10200	0.873317
10250	0.872087
10300	0.871286
10350	0.871030
10400	0.871414
10450	0.874481
10500	0.872378
10550	0.874374
10600	0.874588
10650	0.873787
10700	0.872062
10750	0.871029
10800	0.870514
10850	0.874278
10900	0.874276
10950	0.873159
11000	0.873236
11050	0.873999
11100	0.876589
11150	0.875597
11200	0.875156
11250	0.874958
11300	0.874737
11350	0.874510
11400	0.874585
11450	0.875202
11500	0.872056
11550	0.869758
11600	0.869381
11650	0.867562
11700	0.869092
11750	0.868383
11800	0.869996
11850	0.870445
11900	0.868946
11950	0.869998
12000	0.869949
12050	0.870124
12100	0.868705
12150	0.871788
12200	0.870965
12250	0.870378
12300	0.869760
12350	0.870133
12400	0.868192
12450	0.870081
12500	0.869673
12550	0.868786
12600	0.869073
12650	0.869566
12700	0.869513
12750	0.868461
12800	0.868289
12850	0.867562
12900	0.867210
12950	0.866122
13000	0.864974
13050	0.862911
13100	0.862345
13150	0.863878
13200	0.863495
13250	0.863038
13300	0.861469
13350	0.860876
13400	0.861267
13450	0.862613
13500	0.863079
13550	0.863890
13600	0.863338
13650	0.865195
13700	0.864199
13750	0.864570
13800	0.864740
13850	0.866525
13900	0.863859
13950	0.862211
14000	0.862108
14050	0.862935
14100	0.860910
14150	0.860525
14200	0.860043
14250	0.862338
14300	0.860806
14350	0.858639
14400	0.861522
14450	0.861467
14500	0.859386
14550	0.881752
14600	0.860729
14650	0.904288
14700	0.863163
14750	0.923009
14800	0.865046
14850	0.924248
14900	0.865855
14950	0.865768
15000	0.864234
15050	0.863685
15100	0.863542
15150	0.864349
15200	0.865834
15250	0.865412
15300	0.866293
15350	0.866941
15400	0.865996
15450	0.865589
15500	0.863903
15550	0.864767
15600	0.866959
15650	0.866001
15700	0.865509
15750	0.863906
15800	0.862375
15850	0.863877
15900	0.863656
15950	0.865741
16000	0.865822
16050	0.879620
16100	0.867202
16150	0.868066
16200	0.867971
16250	0.868393
16300	0.868591
16350	0.870392
16400	0.868796
16450	0.868394
16500	0.869133
16550	0.867697
16600	0.865969
16650	0.864110
16700	0.865004
16750	0.863587
16800	0.863912
16850	0.863329
16900	0.896081
16950	0.865040
17000	0.865967
17050	0.863539
17100	0.862643
17150	0.862430
17200	0.862932
17250	0.870323
17300	0.865938
17350	0.868144
17400	0.868735
17450	0.867839
17500	0.867183
17550	0.865822
17600	0.865406
17650	0.863438
17700	0.861810
17750	0.862103
17800	0.860411
17850	0.859234
17900	0.930905
17950	0.866320
18000	0.866211
18050	0.865448
18100	0.865217
18150	0.865060
18200	0.866520
18250	0.867269
18300	0.867355
18350	0.867406
18400	0.868689
18450	0.867742
18500	0.873038
18550	0.872766
18600	0.871220
18650	0.870019
18700	0.872466
18750	0.872762
18800	0.872392
18850	0.870790
18900	0.870065
18950	0.870907
19000	0.870295
19050	0.868639
19100	0.870047
19150	0.869762
19200	0.868942
19250	0.868016
19300	0.868537
19350	0.866902
19400	0.868294
19450	0.867629
19500	0.868269
19550	0.866969
19600	0.866935
19650	0.867064
19700	0.866431
19750	0.866087
19800	0.864564
19850	0.864878
19900	0.862617
19950	0.862934
20000	0.864720
20050	0.865337
20100	0.867999
20150	0.867591
20200	0.867597
20250	0.868659
20300	0.865158
20350	0.864506
20400	0.863012
20450	0.864499
20500	0.864145
20550	0.863194
20600	0.860555
20650	0.861464
20700	0.863218
20750	0.862569
20800	0.865895
20850	0.866705
20900	0.868181
20950	0.867600
21000	0.869568
21050	0.867398
21100	0.867152
21150	0.866777
21200	0.864996
21250	0.865386
21300	0.868387
21350	0.869330
21400	0.869436
21450	0.870580
21500	0.870953
21550	0.870392
21600	0.868970
21650	0.866602
21700	0.866848
21750	0.866749
21800	0.867328
21850	0.864351
21900	0.865541
21950	0.870117
22000	0.870134
22050	0.868512
22100	0.871331
22150	0.870009
22200	0.871335
22250	0.868075
22300	0.870140
22350	0.870762
22400	0.870296
22450	0.868790
22500	0.868479
22550	0.868756
22600	0.868561
22650	0.868353
22700	0.867990
22750	0.866041
22800	0.865720
22850	0.864633
22900	0.865243
22950	0.863470
23000	0.863946
23050	0.863943
23100	0.862405
23150	0.865578
23200	0.864248
23250	0.866195
23300	0.866747
23350	0.867902
23400	0.868382
23450	0.867981
23500	0.868816
23550	0.868695
23600	0.867844
23650	0.866401
23700	0.868567
23750	0.868983
23800	0.868330
23850	0.867998
23900	0.868568
23950	0.867376
24000	0.866688
24050	0.866646
24100	0.864706
24150	0.863547
24200	0.863772
24250	0.863906
24300	0.864848
24350	0.865103
24400	0.863411
24450	0.865018
24500	0.865635
24550	0.864805
24600	0.864109
24650	0.864972
24700	0.864956
24750	0.867856
24800	0.868699
24850	0.868915
24900	0.868560
24950	0.868563
25000	0.867671
25050	0.866977
25100	0.865742
25150	0.865433
25200	0.868947
25250	0.867481
25300	0.867080
25350	0.867933
25400	0.867697
25450	0.866179
25500	0.865262
25550	0.862859
25600	0.863011
25650	0.860292
25700	0.861187
25750	0.862958
25800	0.863812
25850	0.865012
25900	0.864573
25950	0.864838
26000	0.863288
26050	0.862851
26100	0.862848
26150	0.861423
26200	0.860876
26250	0.860823
26300	0.860168
26350	0.860794
26400	0.861814
26450	0.860907
26500	0.860091
26550	0.860913
26600	0.861242
26650	0.861804
26700	0.860724
26750	0.860338
26800	0.859718
26850	0.858505
26900	0.858115
26950	0.858108
27000	0.859787
27050	0.858564
27100	0.859178
27150	0.859719
27200	0.861170
27250	0.859684
27300	0.859397
27350	0.861551
27400	0.860240
27450	0.859758
27500	0.861932
27550	0.862500
27600	0.863448
27650	0.863931
27700	0.863132
27750	0.862884
27800	0.863197
27850	0.864163
27900	0.863319
27950	0.863870
28000	0.863530
28050	0.863414
28100	0.862315
28150	0.861174
28200	0.862070
28250	0.861682
28300	0.861263
28350	0.864187
28400	0.864092
28450	0.862568
28500	0.862594
28550	0.864856
28600	0.864451
28650	0.863680
28700	0.865433
28750	0.866103
28800	0.865593
28850	0.864267
28900	0.864455
28950	0.865484
29000	0.863151
29050	0.865338
29100	0.866278
29150	0.863711
29200	0.866044
29250	0.866846
29300	0.868013
29350	0.868816
29400	0.867381
29450	0.865942
29500	0.865640
29550	0.864287
29600	0.862140
29650	0.861364
29700	0.861138
29750	0.861394
29800	0.860704
29850	0.860116
29900	0.859065
29950	0.859733
30000	0.861363
30050	0.862139
30100	0.862035
30150	0.862411
30200	0.862314
30250	0.862133
30300	0.862293
30350	0.861664
30400	0.861252
30450	0.861885
30500	0.862546
30550	0.862921
30600	0.862080
30650	0.863023
30700	0.863322
30750	0.863338
30800	0.863198
30850	0.866906
30900	0.864854
30950	0.866794
31000	0.863879
31050	0.861114
31100	0.860681
31150	0.864222
31200	0.863051
31250	0.862502
31300	0.863648
31350	0.863729
31400	0.860523
31450	0.860054
31500	0.859955
31550	0.859495
31600	0.860378
31650	0.860325
31700	0.860059
31750	0.861292
31800	0.862402
31850	0.864274
31900	0.862074
31950	0.861409
32000	0.861025
32050	0.860525
32100	0.861250
32150	0.859231
32200	0.860825
32250	0.858669
32300	0.858983
32350	0.858354
32400	0.858837
32450	0.858463
32500	0.858243
32550	0.859524
32600	0.859253
32650	0.857192
32700	0.856154
32750	0.856067
32800	0.854437
32850	0.854735
32900	0.855165
32950	0.855623
33000	0.856263
33050	0.856392
33100	0.855624
33150	0.854939
33200	0.854168
33250	0.856678
33300	0.853764
33350	0.856004
33400	0.856778
33450	0.858015
33500	0.858188
33550	0.857325
33600	0.855997
33650	0.856327
33700	0.857634
33750	0.856684
33800	0.856811
33850	0.858304
33900	0.857956
33950	0.857898
34000	0.857527
34050	0.857987
34100	0.856842
34150	0.858831
34200	0.856687
34250	0.858140
34300	0.856674
34350	0.857107
34400	0.855079
34450	0.856520
34500	0.856765
34550	0.858201
34600	0.858957
34650	0.858258
34700	0.859358
34750	0.862409
34800	0.861646
34850	0.862435
34900	0.862175
34950	0.863101
35000	0.861229
35050	0.860921
35100	0.861856
35150	0.861456
35200	0.861747
35250	0.863298
35300	0.863520
35350	0.865937
35400	0.864495
35450	0.864471
35500	0.863465
35550	0.861751
35600	0.861994
35650	0.859936
35700	0.859340
35750	0.859440
35800	0.861207
35850	0.860745
35900	0.859968
35950	0.861518
36000	0.860977
36050	0.860156
36100	0.859259
36150	0.859159
36200	0.857578
36250	0.856337
36300	0.858417
36350	0.859772
36400	0.860998
36450	0.862678
36500	0.861077
36550	0.858954
36600	0.859107
36650	0.859779
36700	0.858808
36750	0.857866
36800	0.857700
36850	0.859332
36900	0.857758
36950	0.858270
37000	0.858746
37050	0.858743
37100	0.859101
37150	0.861627
37200	0.859861
37250	0.860199
37300	0.857649
37350	0.859230
37400	0.858737
37450	0.857558
37500	0.857873
37550	0.860533
37600	0.860429
37650	0.857811
37700	0.857480
37750	0.858987
37800	0.858532
37850	0.859898
37900	0.860996
37950	0.858591
38000	0.859941
38050	0.857113
38100	0.859260
38150	0.860768
38200	0.862300
38250	0.862696
38300	0.865084
38350	0.863987
38400	0.863682
38450	0.863269
38500	0.861561
38550	0.860987
38600	0.859818
38650	0.859361
38700	0.858361
38750	0.856948
38800	0.858433
38850	0.858131
38900	0.859395
38950	0.860379
39000	0.859715
39050	0.858556
39100	0.858030
39150	0.857165
39200	0.856273
39250	0.857252
39300	0.858101
39350	0.858707
39400	0.860459
39450	0.863155
39500	0.863500
39550	0.862414
39600	0.862911
39650	0.861542
39700	0.860238
39750	0.859642
39800	0.860383
39850	0.861674
39900	0.860626
39950	0.859520
40000	0.860587
40050	0.862304
40100	0.860995
40150	0.859214
40200	0.860491
40250	0.860569
40300	0.860853
40350	0.861396
40400	0.863952
40450	0.865125
40500	0.863696
40550	0.863534
40600	0.864084
40650	0.862207
40700	0.861690
40750	0.862237
40800	0.861239
40850	0.862934
40900	0.860664
40950	0.858813
41000	0.858788
41050	0.860865
41100	0.860123
41150	0.862473
41200	0.861497
41250	0.858875
41300	0.858901
41350	0.858937
41400	0.858790
41450	0.859817
41500	0.861688
41550	0.860975
41600	0.861036
41650	0.861958
41700	0.861769
41750	0.860378
41800	0.860374
41850	0.861437
41900	0.859125
41950	0.861056
42000	0.861754
42050	0.861097
42100	0.860101
42150	0.860617
42200	0.859650
42250	0.858459
42300	0.859781
42350	0.860557
42400	0.861393
42450	0.860602
42500	0.860338
42550	0.860635
42600	0.860435
42650	0.861303
42700	0.859929
42750	0.857983
42800	0.857954
42850	0.856211
42900	0.855412
42950	0.856000
43000	0.855778
43050	0.858335
43100	0.857967
43150	0.860999
43200	0.859859
43250	0.859573
43300	0.860793
43350	0.863733
43400	0.863425
43450	0.863904
43500	0.862494
43550	0.863106
43600	0.861702
43650	0.861612
43700	0.861923
43750	0.861873
43800	0.860177
43850	0.859410
43900	0.859392
43950	0.859104
44000	0.859080
44050	0.856645
44100	0.857267
44150	0.856039
44200	0.854164
44250	0.852690
44300	0.851689
44350	0.851342
44400	0.851525
44450	0.851704
44500	0.851607
44550	0.851961
44600	0.851237
44650	0.851583
44700	0.852814
44750	0.852471
44800	0.851567
44850	0.851839
44900	0.851699
44950	0.854525
45000	0.853203
45050	0.855117
45100	0.856064
45150	0.858010
45200	0.857938
45250	0.856021
45300	0.856440
45350	0.856468
45400	0.854526
45450	0.855190
45500	0.857063
45550	0.856357
45600	0.855723
45650	0.853682
45700	0.853431
45750	0.854893
45800	0.853934
45850	0.853590
45900	0.853770
45950	0.853094
46000	0.854000
46050	0.856046
46100	0.856416
46150	0.858461
46200	0.860509
46250	0.859686
46300	0.857845
46350	0.856253
46400	0.855967
46450	0.854637
46500	0.856801
46550	0.857221
46600	0.857724
46650	0.858262
46700	0.858073
46750	0.856352
46800	0.856163
46850	0.855823
46900	0.855354
46950	0.857043
47000	0.856302
47050	0.856122
47100	0.855821
47150	0.856425
47200	0.855974
47250	0.855591
47300	0.853858
47350	0.854095
47400	0.854485
47450	0.853430
47500	0.855282
47550	0.855427
47600	0.857123
47650	0.856402
47700	0.856984
47750	0.857075
47800	0.858354
47850	0.858435
47900	0.858379
47950	0.857336
48000	0.857178
48050	0.857863
48100	0.859648
48150	0.860389
48200	0.860809
48250	0.861307
48300	0.860382
48350	0.860989
48400	0.860324
48450	0.859921
48500	0.858341
48550	0.858189
48600	0.858166
48650	0.858804
48700	0.857273
48750	0.857575
48800	0.856617
48850	0.856898
48900	0.856460
48950	0.856390
49000	0.856733
49050	0.856575
49100	0.857470
49150	0.856134
49200	0.856750
49250	0.858133
49300	0.859385
49350	0.860628
49400	0.859684
49450	0.860315
49500	0.862510
49550	0.864382
49600	0.863675
49650	0.862002
49700	0.861960
49750	0.863787
49800	0.863745
49850	0.862309
49900	0.864768
49950	0.863246
50000	0.861635


==> data/loss_curve_pretraining_wo_relative_pos_emb_band.txt <==
# step lower upper
50	0.815553	0.944247
100	0.824469	0.951522
150	0.826066	0.951474
200	0.845036	0.968611
250	0.845320	0.967059
300	0.845910	0.968149
350	0.847653	0.969136
400	0.849747	0.970538
450	0.851290	0.971483
500	0.851793	0.972398
550	0.852959	0.973420
600	0.854020	0.973478
650	0.854817	0.973785
700	0.855556	0.973855
750	0.856143	0.973362
800	0.856872	0.973067
850	0.857148	0.972214
900	0.856870	0.970807
950	0.857057	0.969810
1000	0.856634	0.968290
1050	0.856336	0.966867
1100	0.855253	0.965874
1150	0.857232	0.961955
1200	0.856673	0.961416
1250	0.878569	0.938798
1300	0.884144	0.944333
1350	0.882454	0.942440
1400	0.880793	0.940255
1450	0.879124	0.937726
1500	0.884646	0.942799
1550	0.882181	0.940079
1600	0.881019	0.938414
1650	0.878873	0.936045
1700	0.876961	0.933906
1750	0.875845	0.932619
1800	0.874600	0.931310
1850	0.873736	0.930388
1900	0.872970	0.929613
1950	0.872636	0.929254
2000	0.872034	0.928689
2050	0.871851	0.928456
2100	0.871272	0.927847
2150	0.871234	0.927764
2200	0.870812	0.927371
2250	0.870528	0.927186
2300	0.870312	0.927001
2350	0.874377	0.921890
2400	0.874120	0.921182
2450	0.873821	0.920293
2500	0.873151	0.918941
2550	0.878856	0.912114
2600	0.879578	0.910699
2650	0.879393	0.910176
2700	0.880169	0.908801
2750	0.880891	0.907449
2800	0.880750	0.906896
2850	0.881110	0.906549
2900	0.880863	0.905961
2950	0.880509	0.905304
3000	0.880351	0.905278
3050	0.879890	0.904671
3100	0.879357	0.904400
3150	0.879282	0.904249
3200	0.879474	0.904436
3250	0.879740	0.904681
3300	0.879580	0.904784
3350	0.878828	0.904749
3400	0.878255	0.904672
3450	0.877583	0.904849
3500	0.877622	0.905326
3550	0.878278	0.905657
3600	0.878551	0.905941
3650	0.878739	0.906124
3700	0.878825	0.906229
3750	0.878892	0.906402
3800	0.878955	0.906946
3850	0.878936	0.907516
3900	0.878883	0.907747
3950	0.878831	0.907684
4000	0.878218	0.907125
4050	0.878113	0.907026
4100	0.877415	0.906320
4150	0.845659	0.937113
4200	0.845136	0.937474
4250	0.844366	0.937543
4300	0.843366	0.937106
4350	0.842022	0.936273
4400	0.840913	0.935314
4450	0.839541	0.934116
4500	0.838423	0.933072
4550	0.837729	0.932486
4600	0.837125	0.931924
4650	0.836876	0.931689
4700	0.836770	0.931623
4750	0.836866	0.931761
4800	0.837375	0.932360
4850	0.838018	0.933088
4900	0.838477	0.933563
4950	0.833683	0.938380
5000	0.833786	0.938803
5050	0.833444	0.938594
5100	0.832913	0.938086
5150	0.850405	0.955542
5200	0.847911	0.953046
5250	0.845395	0.950605
5300	0.843289	0.948562
5350	0.841259	0.946541
5400	0.840093	0.945342
5450	0.838873	0.944055
5500	0.838071	0.943159
5550	0.837063	0.942099
5600	0.836186	0.941203
5650	0.835601	0.940603
5700	0.834824	0.939825
5750	0.834039	0.939047
5800	0.832947	0.937962
5850	0.831782	0.936761
5900	0.830940	0.935899
5950	0.840237	0.945165
6000	0.838435	0.943362
6050	0.837116	0.942034
6100	0.836558	0.941500
6150	0.836685	0.941612
6200	0.857574	0.919780
6250	0.857034	0.918470
6300	0.856514	0.917138
6350	0.855994	0.916089
6400	0.855365	0.914901
6450	0.854854	0.914264
6500	0.854085	0.913407
6550	0.853316	0.912609
6600	0.852905	0.912149
6650	0.852509	0.911698
6700	0.852285	0.911486
6750	0.851961	0.911176
6800	0.852249	0.911419
6850	0.852410	0.911450
6900	0.853036	0.911911
6950	0.852946	0.911759
7000	0.868443	0.896130
7050	0.868855	0.895096
7100	0.868603	0.894119
7150	0.868351	0.893865
7200	0.868073	0.893292
7250	0.867399	0.892617
7300	0.867002	0.891999
7350	0.867082	0.891822
7400	0.866883	0.891510
7450	0.866350	0.890746
7500	0.865355	0.889768
7550	0.864773	0.888985
7600	0.864003	0.888065
7650	0.863394	0.887564
7700	0.862711	0.886877
7750	0.861837	0.886063
7800	0.861497	0.885725
7850	0.861441	0.885217
7900	0.861263	0.885174
7950	0.861537	0.884860
8000	0.860776	0.884991
8050	0.859852	0.885443
8100	0.859126	0.885184
8150	0.858436	0.884794
8200	0.857794	0.884590
8250	0.857257	0.884228
8300	0.856984	0.883956
8350	0.856326	0.883592
8400	0.855598	0.883133
8450	0.854639	0.882888
8500	0.854364	0.882811
8550	0.854158	0.882264
8600	0.853697	0.881610
8650	0.853839	0.881364
8700	0.853577	0.880947
8750	0.853634	0.880712
8800	0.853518	0.880232
8850	0.853100	0.879811
8900	0.853068	0.880255
8950	0.852847	0.880915
9000	0.853260	0.881573
9050	0.854153	0.882363
9100	0.854554	0.882714
9150	0.854975	0.882972
9200	0.855477	0.883310
9250	0.855651	0.883540
9300	0.855763	0.883739
9350	0.856104	0.884233
9400	0.856553	0.884552
9450	0.857476	0.885151
9500	0.858169	0.885504
9550	0.858541	0.885823
9600	0.858763	0.885852
9650	0.859098	0.885790
9700	0.858788	0.885594
9750	0.858816	0.885684
9800	0.859105	0.886194
9850	0.859455	0.886417
9900	0.860390	0.887087
9950	0.861476	0.888189
10000	0.862095	0.888817
10050	0.862194	0.888788
10100	0.862223	0.888571
10150	0.861989	0.888314
10200	0.861677	0.887965
10250	0.861223	0.887435
10300	0.860676	0.886887
10350	0.860175	0.886397
10400	0.859876	0.886023
10450	0.860187	0.886263
10500	0.860105	0.886041
10550	0.860114	0.886500
10600	0.860149	0.886926
10650	0.859856	0.887309
10700	0.859510	0.887108
10750	0.859026	0.886771
10800	0.858596	0.886342
10850	0.858999	0.886590
10900	0.859290	0.886833
10950	0.859620	0.886538
11000	0.860277	0.885937
11050	0.860701	0.885835
11100	0.861304	0.886427
11150	0.861508	0.886847
11200	0.861661	0.887046
11250	0.861787	0.887138
11300	0.861910	0.887113
11350	0.862011	0.887011
11400	0.862069	0.886980
11450	0.862218	0.887075
11500	0.861816	0.886544
11550	0.861016	0.885752
11600	0.860350	0.884978
11650	0.859482	0.884008
11700	0.859012	0.883524
11750	0.858504	0.882993
11800	0.858417	0.882809
11850	0.858428	0.882737
11900	0.858208	0.882368
11950	0.858175	0.882297
12000	0.858027	0.882342
12050	0.857776	0.882571
12100	0.857370	0.882449
12150	0.858014	0.882481
12200	0.858277	0.882476
12250	0.858354	0.882400
12300	0.858239	0.882292
12350	0.858203	0.882281
12400	0.857863	0.881883
12450	0.857931	0.881890
12500	0.857936	0.881799
12550	0.857662	0.881684
12600	0.857677	0.881453
12650	0.857616	0.881515
12700	0.857846	0.881265
12750	0.857628	0.881090
12800	0.857442	0.880890
12850	0.856934	0.880821
12900	0.856641	0.880513
12950	0.856180	0.880091
13000	0.855599	0.879534
13050	0.854767	0.878690
13100	0.853941	0.877938
13150	0.853531	0.877606
13200	0.853274	0.877116
13250	0.852916	0.876698
13300	0.852339	0.876074
13350	0.851661	0.875552
13400	0.851225	0.875146
13450	0.851106	0.875059
13500	0.851129	0.875035
13550	0.846013	0.880441
13600	0.845947	0.880547
13650	0.837463	0.889732
13700	0.837297	0.890115
13750	0.828553	0.899170
13800	0.828081	0.899958
13850	0.823461	0.905480
13900	0.822364	0.906357
13950	0.821330	0.906617
14000	0.820484	0.906791
14050	0.820007	0.907015
14100	0.819336	0.906750
14150	0.818788	0.906392
14200	0.818281	0.905982
14250	0.818281	0.906056
14300	0.818029	0.905818
14350	0.817459	0.905206
14400	0.817508	0.905225
14450	0.817527	0.905242
14500	0.817135	0.904915
14550	0.820853	0.908658
14600	0.820129	0.907933
14650	0.827373	0.915181
14700	0.825914	0.913719
14750	0.835474	0.923309
14800	0.832864	0.920754
14850	0.841400	0.929296
14900	0.837899	0.925780
14950	0.835005	0.922888
15000	0.832366	0.920230
15050	0.829695	0.918361
15100	0.827808	0.916472
15150	0.826427	0.915049
15200	0.825564	0.914146
15250	0.824786	0.913325
15300	0.824290	0.912827
15350	0.824004	0.912531
15400	0.823630	0.912087
15450	0.823221	0.911679
15500	0.822584	0.911039
15550	0.822226	0.910660
15600	0.823123	0.909949
15650	0.823029	0.909850
15700	0.826421	0.906123
15750	0.826111	0.905582
15800	0.833318	0.897125
15850	0.833574	0.896385
15900	0.838142	0.891340
15950	0.839539	0.890303
16000	0.840604	0.889562
16050	0.843967	0.891433
16100	0.844423	0.890798
16150	0.844887	0.890497
16200	0.845152	0.890333
16250	0.845228	0.890491
16300	0.845442	0.890540
16350	0.845885	0.890962
16400	0.845937	0.891044
16450	0.845939	0.891007
16500	0.846083	0.891101
16550	0.845976	0.890886
16600	0.845542	0.890433
16650	0.844792	0.889787
16700	0.844292	0.889464
16750	0.843656	0.888916
16800	0.843167	0.888551
16850	0.842663	0.888144
16900	0.833195	0.908656
16950	0.831890	0.907842
17000	0.831007	0.907321
17050	0.829845	0.906458
17100	0.829230	0.905090
17150	0.828312	0.904306
17200	0.827685	0.903717
17250	0.828511	0.904554
17300	0.828402	0.904450
17350	0.828711	0.904760
17400	0.829084	0.905106
17450	0.829218	0.905240
17500	0.829150	0.905291
17550	0.828866	0.905072
17600	0.828583	0.904792
17650	0.828016	0.904189
17700	0.827276	0.903384
17750	0.826705	0.902793
17800	0.825959	0.901977
17850	0.825127	0.901105
17900	0.837348	0.913288
17950	0.838083	0.909314
18000	0.836828	0.907873
18050	0.835616	0.906600
18100	0.834647	0.905449
18150	0.833839	0.904460
18200	0.833431	0.903922
18250	0.833201	0.903645
18300	0.833049	0.903412
18350	0.832880	0.903284
18400	0.832992	0.903391
18450	0.832914	0.903308
18500	0.833800	0.904195
18550	0.834470	0.904881
18600	0.834749	0.905159
18650	0.834765	0.905166
18700	0.835240	0.905591
18750	0.835710	0.905966
18800	0.835998	0.906238
18850	0.835984	0.906134
18900	0.835827	0.905933
18950	0.856222	0.885548
19000	0.856810	0.884747
19050	0.856939	0.883848
19100	0.857202	0.883460
19150	0.857415	0.883042
19200	0.857442	0.882552
19250	0.857057	0.882223
19300	0.856852	0.882032
19350	0.856360	0.881610
19400	0.856118	0.881603
19450	0.855903	0.881374
19500	0.855826	0.881318
19550	0.855981	0.880586
19600	0.855859	0.880223
19650	0.855727	0.880003
19700	0.855480	0.879734
19750	0.855421	0.879246
19800	0.854895	0.878774
19850	0.854385	0.878580
19900	0.853309	0.878264
19950	0.852614	0.877932
20000	0.852175	0.878173
20050	0.852157	0.878249
20100	0.852673	0.878739
20150	0.853005	0.879086
20200	0.853267	0.879383
20250	0.853693	0.879797
20300	0.853334	0.879585
20350	0.852848	0.879367
20400	0.852265	0.878836
20450	0.851933	0.878789
20500	0.851614	0.878671
20550	0.851221	0.878362
20600	0.850495	0.877563
20650	0.849986	0.877149
20700	0.849899	0.877110
20750	0.849730	0.876942
20800	0.850217	0.877376
20850	0.850682	0.877958
20900	0.851391	0.878639
20950	0.851944	0.879016
21000	0.852738	0.879693
21050	0.852962	0.879895
21100	0.852985	0.880132
21150	0.853087	0.880109
21200	0.852773	0.879847
21250	0.852587	0.879700
21300	0.853036	0.880058
21350	0.853574	0.880523
21400	0.854081	0.880875
21450	0.854792	0.881281
21500	0.855317	0.881806
21550	0.855673	0.882109
21600	0.855755	0.882055
21650	0.855662	0.881319
21700	0.855487	0.880903
21750	0.855061	0.880808
21800	0.854834	0.880817
21850	0.854064	0.880336
21900	0.853770	0.880033
21950	0.854340	0.880621
22000	0.854820	0.881096
22050	0.855114	0.881001
22100	0.855600	0.881694
22150	0.855847	0.881937
22200	0.856284	0.882379
22250	0.856056	0.882155
22300	0.856208	0.882376
22350	0.856457	0.882656
22400	0.856612	0.882767
22450	0.856496	0.882559
22500	0.856382	0.882296
22550	0.856369	0.882099
22600	0.856302	0.881924
22650	0.856157	0.881796
22700	0.856013	0.881584
22750	0.855513	0.881091
22800	0.855073	0.880601
22850	0.854502	0.880019
22900	0.854330	0.879465
22950	0.853755	0.878806
23000	0.853471	0.878250
23050	0.853230	0.877801
23100	0.852556	0.877355
23150	0.852700	0.877435
23200	0.852518	0.877322
23250	0.852850	0.877449
23300	0.853147	0.877727
23350	0.853632	0.878130
23400	0.854122	0.878540
23450	0.854445	0.878812
23500	0.854813	0.879231
23550	0.855117	0.879530
23600	0.855208	0.879626
23650	0.855018	0.879451
23700	0.855252	0.879696
23750	0.855325	0.880166
23800	0.855306	0.880396
23850	0.855263	0.880491
23900	0.855469	0.880534
23950	0.855379	0.880400
24000	0.855367	0.879979
24050	0.855286	0.879690
24100	0.854814	0.879161
24150	0.854339	0.878397
24200	0.853801	0.878000
24250	0.853464	0.877619
24300	0.853354	0.877479
24350	0.853325	0.877395
24400	0.853067	0.876952
24450	0.853138	0.876884
24500	0.853225	0.877021
24550	0.852979	0.877153
24600	0.852718	0.877070
24650	0.852332	0.877484
24700	0.852203	0.877629
24750	0.852779	0.878112
24800	0.853425	0.878637
24850	0.853916	0.879185
24900	0.854266	0.879558
24950	0.854562	0.879856
25000	0.854643	0.879942
25050	0.854585	0.879886
25100	0.854317	0.879617
25150	0.854075	0.879307
25200	0.854563	0.879631
25250	0.854667	0.879665
25300	0.854634	0.879667
25350	0.854765	0.879817
25400	0.854835	0.879893
25450	0.854655	0.879647
25500	0.854299	0.879323
25550	0.853608	0.878591
25600	0.853049	0.878038
25650	0.852091	0.877106
25700	0.851482	0.876487
25750	0.851299	0.876300
25800	0.851497	0.876107
25850	0.851941	0.876099
25900	0.852254	0.875984
25950	0.852534	0.875963
26000	0.852478	0.875674
26050	0.852304	0.875407
26100	0.852122	0.875226
26150	0.851685	0.874853
26200	0.851117	0.874559
26250	0.850951	0.874000
26300	0.850568	0.873552
26350	0.850190	0.873474
26400	0.850221	0.873436
26450	0.850086	0.873240
26500	0.849637	0.873123
26550	0.849398	0.873194
26600	0.849359	0.873213
26650	0.849367	0.873392
26700	0.849631	0.872892
26750	0.849635	0.872556
26800	0.849366	0.872329
26850	0.848860	0.871992
26900	0.848469	0.871551
26950	0.848104	0.871230
27000	0.848131	0.871247
27050	0.847938	0.871035
27100	0.847898	0.870964
27150	0.847907	0.871059
27200	0.848301	0.871272
27250	0.848384	0.871152
27300	0.848376	0.871027
27350	0.848742	0.871327
27400	0.848775	0.871368
27450	0.848715	0.871315
27500	0.849083	0.871637
27550	0.849456	0.872035
27600	0.849929	0.872535
27650	0.850417	0.873018
27700	0.850608	0.873336
27750	0.850712	0.873561
27800	0.850922	0.873732
27850	0.851318	0.873998
27900	0.851617	0.873937
27950	0.852010	0.873937
28000	0.852161	0.873986
28050	0.852226	0.874044
28100	0.852134	0.873840
28150	0.851747	0.873575
28200	0.851634	0.873475
28250	0.851462	0.873333
28300	0.851178	0.873208
28350	0.851454	0.873650
28400	0.851753	0.873906
28450	0.851668	0.873896
28500	0.851606	0.873891
28550	0.851838	0.874417
28600	0.851703	0.875029
28650	0.851478	0.875367
28700	0.851679	0.875890
28750	0.851984	0.876420
28800	0.852097	0.876807
28850	0.851938	0.876900
28900	0.851821	0.877030
28950	0.851960	0.877272
29000	0.851722	0.876982
29050	0.851896	0.877163
29100	0.852209	0.877480
29150	0.851997	0.877284
29200	0.852288	0.877498
29250	0.852641	0.877848
29300	0.853147	0.878339
29350	0.853718	0.878874
29400	0.853976	0.879007
29450	0.853922	0.878863
29500	0.853775	0.878739
29550	0.853402	0.878403
29600	0.852806	0.877645
29650	0.852129	0.876932
29700	0.851498	0.876341
29750	0.851104	0.875826
29800	0.850704	0.875231
29850	0.849915	0.874994
29900	0.849270	0.874419
29950	0.848735	0.874194
30000	0.848733	0.874159
30050	0.848747	0.874395
30100	0.848729	0.874580
30150	0.848896	0.874685
30200	0.849004	0.874766
30250	0.849084	0.874775
30300	0.849215	0.874775
30350	0.849293	0.874578
30400	0.849272	0.874353
30450	0.849245	0.874406
30500	0.849324	0.874586
30550	0.849449	0.874809
30600	0.849465	0.874775
30650	0.849788	0.874777
30700	0.850157	0.874782
30750	0.850453	0.874799
30800	0.850584	0.874874
30850	0.851260	0.875702
30900	0.851636	0.875820
30950	0.852392	0.876168
31000	0.852395	0.876020
31050	0.851815	0.875487
31100	0.851289	0.874943
31150	0.851409	0.875222
31200	0.851375	0.875161
31250	0.851158	0.875102
31300	0.851220	0.875226
31350	0.851267	0.875362
31400	0.850753	0.874871
31450	0.850242	0.874389
31500	0.849804	0.873977
31550	0.849387	0.873531
31600	0.849223	0.873306
31650	0.849004	0.873187
31700	0.848757	0.873061
31750	0.848814	0.873142
31800	0.848963	0.873505
31850	0.849480	0.874083
31900	0.849979	0.873689
31950	0.850009	0.873507
32000	0.850206	0.873045
32050	0.849993	0.872863
32100	0.850052	0.872740
32150	0.849748	0.872264
32200	0.849801	0.872146
32250	0.849305	0.871812
32300	0.848997	0.871553
32350	0.848651	0.871208
32400	0.848396	0.871069
32450	0.848021	0.870987
32500	0.847703	0.870851
32550	0.847754	0.870889
32600	0.847803	0.870816
32650	0.847422	0.870434
32700	0.846863	0.869995
32750	0.846436	0.869572
32800	0.845803	0.868920
32850	0.845318	0.868460
32900	0.845240	0.867917
32950	0.845047	0.867766
33000	0.845007	0.867754
33050	0.844977	0.867788
33100	0.844847	0.867645
33150	0.844528	0.867494
33200	0.844252	0.867107
33250	0.844404	0.867314
33300	0.844097	0.866866
33350	0.844221	0.866931
33400	0.844410	0.867174
33450	0.844821	0.867563
33500	0.845196	0.867906
33550	0.845293	0.868088
33600	0.845076	0.868055
33650	0.845010	0.868036
33700	0.845207	0.868239
33750	0.844929	0.868502
33800	0.844909	0.868557
33850	0.845307	0.868725
33900	0.845582	0.868788
33950	0.845699	0.868927
34000	0.845786	0.868917
34050	0.845907	0.869026
34100	0.845799	0.868909
34150	0.846105	0.869135
34200	0.846021	0.868883
34250	0.846254	0.868897
34300	0.846066	0.868761
34350	0.845997	0.868719
34400	0.845576	0.868320
34450	0.845495	0.868247
34500	0.845496	0.868208
34550	0.845632	0.868557
34600	0.845893	0.868966
34650	0.845811	0.869347
34700	0.845887	0.869911
34750	0.846539	0.870882
34800	0.847065	0.871414
34850	0.847620	0.872009
34900	0.848003	0.872476
34950	0.848521	0.872988
35000	0.848600	0.873080
35050	0.848582	0.873127
35100	0.848687	0.873382
35150	0.848722	0.873499
35200	0.848696	0.873754
35250	0.848864	0.874332
35300	0.849197	0.874691
35350	0.849932	0.875394
35400	0.850230	0.875755
35450	0.850483	0.876034
35500	0.850528	0.876064
35550	0.850207	0.875829
35600	0.850009	0.875658
35650	0.849520	0.875104
35700	0.848961	0.874593
35750	0.848513	0.874199
35800	0.848739	0.873920
35850	0.848772	0.873676
35900	0.848700	0.873297
35950	0.848901	0.873282
36000	0.849052	0.873090
36050	0.848897	0.872916
36100	0.848595	0.872625
36150	0.848192	0.872505
36200	0.847691	0.872010
36250	0.847053	0.871382
36300	0.846960	0.871187
36350	0.847177	0.871222
36400	0.847876	0.871170
36450	0.848534	0.871648
36500	0.848799	0.871738
36550	0.848449	0.871615
36600	0.848224	0.871507
36650	0.848196	0.871504
36700	0.848104	0.871220
36750	0.847905	0.870773
36800	0.847693	0.870395
36850	0.847696	0.870496
36900	0.847339	0.870370
36950	0.847251	0.870249
37000	0.847241	0.870257
37050	0.847162	0.870334
37100	0.847226	0.870397
37150	0.847693	0.870944
37200	0.847632	0.871200
37250	0.847764	0.871350
37300	0.847282	0.871145
37350	0.847195	0.871238
37400	0.847064	0.871196
37450	0.846805	0.870889
37500	0.846758	0.870586
37550	0.847065	0.870948
37600	0.847263	0.871262
37650	0.846920	0.871083
37700	0.846493	0.870962
37750	0.846318	0.871231
37800	0.846288	0.871174
37850	0.846501	0.871381
37900	0.846872	0.871750
37950	0.846762	0.871600
38000	0.846907	0.871729
38050	0.846488	0.871354
38100	0.846513	0.871451
38150	0.846768	0.871839
38200	0.847343	0.872343
38250	0.847850	0.872863
38300	0.848716	0.873699
38350	0.849258	0.874158
38400	0.849525	0.874601
38450	0.849424	0.875137
38500	0.849107	0.875195
38550	0.848859	0.875024
38600	0.848452	0.874666
38650	0.848075	0.874252
38700	0.847595	0.873723
38750	0.846937	0.873045
38800	0.846652	0.872769
38850	0.846363	0.872489
38900	0.846366	0.872475
38950	0.846556	0.872631
39000	0.846589	0.872641
39050	0.846369	0.872480
39100	0.846206	0.872141
39150	0.845789	0.871835
39200	0.845368	0.871342
39250	0.845292	0.871021
39300	0.845400	0.870893
39350	0.845854	0.870641
39400	0.846211	0.871080
39450	0.846850	0.872064
39500	0.847557	0.872813
39550	0.847944	0.873228
39600	0.848354	0.873655
39650	0.848524	0.873679
39700	0.848436	0.873456
39750	0.848349	0.873073
39800	0.848527	0.872778
39850	0.848773	0.872899
39900	0.848725	0.872871
39950	0.848273	0.872864
40000	0.848140	0.873003
40050	0.848450	0.873317
40100	0.848478	0.873329
40150	0.848184	0.873015
40200	0.848254	0.872906
40250	0.848273	0.872883
40300	0.848276	0.872979
40350	0.848362	0.873170
40400	0.848893	0.873785
40450	0.849641	0.874401
40500	0.850228	0.874416
40550	0.850733	0.874348
40600	0.851099	0.874537
40650	0.851054	0.874362
40700	0.850855	0.874195
40750	0.850812	0.874134
40800	0.850620	0.873882
40850	0.850736	0.874012
40900	0.850388	0.873744
40950	0.849798	0.873163
41000	0.849322	0.872670
41050	0.849298	0.872647
41100	0.849191	0.872447
41150	0.849489	0.872745
41200	0.849592	0.872779
41250	0.849092	0.872447
41300	0.848753	0.872113
41350	0.848481	0.871847
41400	0.848215	0.871618
41450	0.848415	0.871382
41500	0.849086	0.871355
41550	0.849304	0.871409
41600	0.849478	0.871480
41650	0.849795	0.871695
41700	0.849978	0.871880
41750	0.849774	0.871886
41800	0.849622	0.871874
41850	0.849550	0.872194
41900	0.849052	0.872063
41950	0.849100	0.872195
42000	0.849397	0.872295
42050	0.849513	0.872270
42100	0.849362	0.872136
42150	0.849066	0.872385
42200	0.848883	0.872181
42250	0.848486	0.871832
42300	0.848397	0.871785
42350	0.848112	0.872238
42400	0.848158	0.872630
42450	0.848058	0.872804
42500	0.848022	0.872807
42550	0.848067	0.872841
42600	0.848068	0.872833
42650	0.848224	0.872984
42700	0.848133	0.872833
42750	0.847696	0.872369
42800	0.847281	0.872036
42850	0.846589	0.871487
42900	0.845894	0.870877
42950	0.845467	0.870444
43000	0.845049	0.870079
43050	0.845017	0.870388
43100	0.844997	0.870503
43150	0.845460	0.871210
43200	0.845486	0.871732
43250	0.845359	0.872206
43300	0.845463	0.872826
43350	0.846087	0.873854
43400	0.846624	0.874561
43450	0.847224	0.875153
43500	0.847448	0.875399
43550	0.847754	0.875698
43600	0.847755	0.875688
43650	0.847747	0.875657
43700	0.847814	0.875669
43750	0.847831	0.875700
43800	0.847571	0.875388
43850	0.847211	0.875003
43900	0.846980	0.874617
43950	0.846647	0.874340
44000	0.846405	0.874073
44050	0.845672	0.873512
44100	0.845128	0.873219
44150	0.844294	0.872924
44200	0.843474	0.872144
44250	0.842576	0.871199
44300	0.841633	0.870271
44350	0.840850	0.869395
44400	0.840516	0.868433
44450	0.840228	0.867723
44500	0.839940	0.867159
44550	0.839683	0.866844
44600	0.839393	0.866404
44650	0.839143	0.866181
44700	0.839161	0.866217
44750	0.839132	0.866168
44800	0.838951	0.865959
44850	0.838845	0.865844
44900	0.838746	0.865710
44950	0.839166	0.866117
45000	0.839270	0.866215
45050	0.839606	0.866734
45100	0.840147	0.867235
45150	0.840736	0.868200
45200	0.841088	0.869098
45250	0.841327	0.869193
45300	0.841859	0.869085
45350	0.842405	0.868898
45400	0.842515	0.868383
45450	0.842604	0.868201
45500	0.843050	0.868352
45550	0.843287	0.868351
45600	0.843331	0.868273
45650	0.843044	0.867797
45700	0.842745	0.867380
45750	0.842679	0.867385
45800	0.842453	0.867215
45850	0.842228	0.866992
45900	0.842037	0.866881
45950	0.841817	0.866610
46000	0.841817	0.866533
46050	0.842140	0.866884
46100	0.842524	0.867185
46150	0.843279	0.867729
46200	0.844462	0.868347
46250	0.845243	0.868747
46300	0.845297	0.869000
46350	0.845107	0.868868
46400	0.844926	0.868681
46450	0.844497	0.868330
46500	0.844565	0.868402
46550	0.844750	0.868483
46600	0.844875	0.868756
46650	0.845117	0.869035
46700	0.845348	0.869163
46750	0.845245	0.868941
46800	0.844996	0.868855
46850	0.844776	0.868678
46900	0.844546	0.868414
46950	0.844673	0.868489
47000	0.844679	0.868383
47050	0.844611	0.868304
47100	0.844465	0.868221
47150	0.844426	0.868289
47200	0.844457	0.868120
47250	0.844658	0.867669
47300	0.844411	0.867085
47350	0.844083	0.866818
47400	0.843941	0.866612
47450	0.843652	0.866237
47500	0.843784	0.866226
47550	0.843790	0.866372
47600	0.844112	0.866786
47650	0.844289	0.866952
47700	0.844475	0.867257
47750	0.844667	0.867500
47800	0.845009	0.867975
47850	0.845341	0.868343
47900	0.845594	0.868643
47950	0.845639	0.868677
48000	0.845632	0.868690
48050	0.845747	0.868828
48100	0.846176	0.869249
48150	0.846639	0.869749
48200	0.847107	0.870223
48250	0.847565	0.870716
48300	0.847719	0.871009
48350	0.847988	0.871326
48400	0.848162	0.871392
48450	0.848184	0.871422
48500	0.847827	0.871252
48550	0.847237	0.871356
48600	0.846915	0.871271
48650	0.846890	0.871192
48700	0.846572	0.870874
48750	0.846318	0.870714
48800	0.845953	0.870395
48850	0.845756	0.870133
48900	0.845452	0.869903
48950	0.845230	0.869661
49000	0.845049	0.869586
49050	0.844871	0.869496
49100	0.844868	0.869603
49150	0.844661	0.869413
49200	0.844625	0.869346
49250	0.844847	0.869537
49300	0.845266	0.869908
49350	0.845760	0.870508
49400	0.846000	0.870826
49450	0.846275	0.871236
49500	0.846881	0.871982
49550	0.847783	0.872861
49600	0.848395	0.873457
49650	0.848583	0.873656
49700	0.848675	0.873867
49750	0.849202	0.874245
49800	0.849583	0.874593
49850	0.849758	0.874497
49900	0.850302	0.874903
49950	0.850547	0.874890
50000	0.850482	0.874565


==> data/loss_curve_pretraining_wo_relative_pos_emb_ema.txt <==
# step loss
50	0.879900
100	0.887996
150	0.892297
200	0.906824
250	0.906189
300	0.910464
350	0.914612
400	0.918106
450	0.917054
500	0.915325
550	0.918174
600	0.916299
650	0.916815
700	0.916548
750	0.914966
800	0.915958
850	0.914681
900	0.913839
950	0.913433
1000	0.912462
1050	0.911601
1100	0.910563
1150	0.909593
1200	0.909044
1250	0.908683
1300	0.914239
1350	0.912447
1400	0.910524
1450	0.908425
1500	0.913723
1550	0.911130
1600	0.909716
1650	0.907459
1700	0.905433
1750	0.904232
1800	0.902955
1850	0.902062
1900	0.901292
1950	0.900945
2000	0.900362
2050	0.900153
2100	0.899560
2150	0.899499
2200	0.899092
2250	0.898857
2300	0.898657
2350	0.898134
2400	0.897651
2450	0.897057
2500	0.896046
2550	0.895485
2600	0.895139
2650	0.894785
2700	0.894485
2750	0.894170
2800	0.893823
2850	0.893861
2900	0.893412
2950	0.892907
3000	0.892814
3050	0.892281
3100	0.891879
3150	0.891766
3200	0.892818
3250	0.893374
3300	0.892182
3350	0.891788
3400	0.891464
3450	0.891216
3500	0.892648
3550	0.894218
3600	0.893514
3650	0.893275
3700	0.892963
3750	0.893195
3800	0.894333
3850	0.894480
3900	0.893721
3950	0.893258
4000	0.892671
4050	0.892570
4100	0.891867
4150	0.891386
4200	0.891305
4250	0.890954
4300	0.890236
4350	0.889148
4400	0.888113
4450	0.886829
4500	0.885747
4550	0.885107
4600	0.884524
4650	0.884282
4700	0.884197
4750	0.884845
4800	0.887391
4850	0.888678
4900	0.888146
4950	0.886085
5000	0.887493
5050	0.886019
5100	0.885499
5150	0.902973
5200	0.900479
5250	0.898000
5300	0.895925
5350	0.893900
5400	0.892718
5450	0.891464
5500	0.890615
5550	0.889581
5600	0.888694
5650	0.888102
5700	0.887325
5750	0.886543
5800	0.885454
5850	0.884271
5900	0.883419
5950	0.892701
6000	0.890898
6050	0.889575
6100	0.889029
6150	0.889695
6200	0.888677
6250	0.887752
6300	0.886826
6350	0.886042
6400	0.885133
6450	0.884559
6500	0.883746
6550	0.882963
6600	0.882527
6650	0.882103
6700	0.881885
6750	0.881569
6800	0.883043
6850	0.882366
6900	0.884952
6950	0.882352
7000	0.882286
7050	0.881976
7100	0.881361
7150	0.881108
7200	0.880682
7250	0.880008
7300	0.879501
7350	0.879452
7400	0.879197
7450	0.878548
7500	0.877562
7550	0.876879
7600	0.876034
7650	0.875479
7700	0.874794
7750	0.873950
7800	0.873611
7850	0.873329
7900	0.873218
7950	0.873198
8000	0.872883
8050	0.872647
8100	0.872155
8150	0.871615
8200	0.871192
8250	0.870743
8300	0.870470
8350	0.869959
8400	0.869365
8450	0.868763
8500	0.868587
8550	0.868211
8600	0.867654
8650	0.867602
8700	0.867262
8750	0.867173
8800	0.866875
8850	0.866455
8900	0.867600
8950	0.867884
9000	0.869855
9050	0.872092
9100	0.870349
9150	0.870516
9200	0.871311
9250	0.870515
9300	0.870458
9350	0.872072
9400	0.872300
9450	0.874783
9500	0.874218
9550	0.873754
9600	0.872880
9650	0.873066
9700	0.872191
9750	0.872519
9800	0.874468
9850	0.874242
9900	0.877396
9950	0.879814
10000	0.878296
10050	0.875651
10100	0.875397
10150	0.875151
10200	0.874821
10250	0.874329
10300	0.873781
10350	0.873286
10400	0.872949
10450	0.874481
10500	0.873073
10550	0.874374
10600	0.874588
10650	0.873787
10700	0.873309
10750	0.872898
10800	0.872469
10850	0.874278
10900	0.874276
10950	0.873159
11000	0.873236
11050	0.873999
11100	0.876589
11150	0.875597
11200	0.875156
11250	0.874958
11300	0.874737
11350	0.874511
11400	0.874585
11450	0.875202
11500	0.874180
11550	0.873384
11600	0.872664
11650	0.871745
11700	0.871268
11750	0.870749
11800	0.870613
11850	0.870583
11900	0.870288
11950	0.870236
12000	0.870184
12050	0.870174
12100	0.869909
12150	0.871788
12200	0.870965
12250	0.870378
12300	0.870266
12350	0.870242
12400	0.869873
12450	0.870081
12500	0.869868
12550	0.869673
12600	0.869565
12650	0.869566
12700	0.869556
12750	0.869359
12800	0.869166
12850	0.868877
12900	0.868577
12950	0.868135
13000	0.867566
13050	0.866728
13100	0.865939
13150	0.865568
13200	0.865195
13250	0.864807
13300	0.864206
13350	0.863607
13400	0.863186
13450	0.863082
13500	0.863082
13550	0.863890
13600	0.863338
13650	0.865195
13700	0.864199
13750	0.864570
13800	0.864740
13850	0.866525
13900	0.864360
13950	0.863974
14000	0.863638
14050	0.863511
14100	0.863043
14150	0.862590
14200	0.862131
14250	0.862338
14300	0.861923
14350	0.861332
14400	0.861522
14450	0.861467
14500	0.861025
14550	0.864756
14600	0.864031
14650	0.871277
14700	0.869817
14750	0.879391
14800	0.876809
14850	0.885348
14900	0.881839
14950	0.878947
15000	0.876298
15050	0.874028
15100	0.872140
15150	0.870738
15200	0.869855
15250	0.869055
15300	0.868558
15350	0.868267
15400	0.867858
15450	0.867450
15500	0.866811
15550	0.866443
15600	0.866959
15650	0.866440
15700	0.866272
15750	0.865846
15800	0.865222
15850	0.864979
15900	0.864741
15950	0.865741
16000	0.865822
16050	0.868779
16100	0.867610
16150	0.868066
16200	0.867971
16250	0.868393
16300	0.868591
16350	0.870392
16400	0.868796
16450	0.868473
16500	0.869133
16550	0.868431
16600	0.867988
16650	0.867290
16700	0.866878
16750	0.866286
16800	0.865859
16850	0.865403
16900	0.870925
16950	0.869866
17000	0.869164
17050	0.868152
17100	0.867160
17150	0.866309
17200	0.865701
17250	0.866566
17300	0.866426
17350	0.868144
17400	0.868735
17450	0.867839
17500	0.867221
17550	0.866969
17600	0.866688
17650	0.866103
17700	0.865330
17750	0.864749
17800	0.863968
17850	0.863116
17900	0.875318
17950	0.873698
18000	0.872350
18050	0.871108
18100	0.870048
18150	0.869150
18200	0.868677
18250	0.868423
18300	0.868231
18350	0.868082
18400	0.868689
18450	0.868111
18500	0.871519
18550	0.872766
18600	0.871220
18650	0.870019
18700	0.872466
18750	0.872762
18800	0.872392
18850	0.871059
18900	0.870880
18950	0.870907
19000	0.870779
19050	0.870393
19100	0.870331
19150	0.870229
19200	0.869997
19250	0.869640
19300	0.869442
19350	0.868985
19400	0.868860
19450	0.868639
19500	0.868572
19550	0.868283
19600	0.868041
19650	0.867865
19700	0.867607
19750	0.867333
19800	0.866835
19850	0.866482
19900	0.865787
19950	0.865273
20000	0.865174
20050	0.865337
20100	0.867999
20150	0.867591
20200	0.867597
20250	0.868659
20300	0.866459
20350	0.866108
20400	0.865550
20450	0.865361
20500	0.865142
20550	0.864792
20600	0.864029
20650	0.863567
20700	0.863504
20750	0.863336
20800	0.865895
20850	0.866705
20900	0.868181
20950	0.867600
21000	0.869568
21050	0.867398
21100	0.867152
21150	0.866777
21200	0.866310
21250	0.866143
21300	0.868387
21350	0.869330
21400	0.869436
21450	0.870580
21500	0.870953
21550	0.870392
21600	0.868970
21650	0.868491
21700	0.868195
21750	0.867935
21800	0.867826
21850	0.867200
21900	0.866902
21950	0.870117
22000	0.870134
22050	0.868512
22100	0.871331
22150	0.870009
22200	0.871335
22250	0.869106
22300	0.870140
22350	0.870762
22400	0.870296
22450	0.869528
22500	0.869339
22550	0.869234
22600	0.869113
22650	0.868976
22700	0.868799
22750	0.868302
22800	0.867837
22850	0.867261
22900	0.866897
22950	0.866281
23000	0.865860
23050	0.865515
23100	0.864955
23150	0.865578
23200	0.864920
23250	0.866195
23300	0.866747
23350	0.867902
23400	0.868382
23450	0.867981
23500	0.868816
23550	0.868695
23600	0.867844
23650	0.867234
23700	0.868567
23750	0.868983
23800	0.868330
23850	0.867998
23900	0.868568
23950	0.867889
24000	0.867673
24050	0.867488
24100	0.866987
24150	0.866368
24200	0.865901
24250	0.865542
24300	0.865417
24350	0.865360
24400	0.865009
24450	0.865018
24500	0.865635
24550	0.865066
24600	0.864894
24650	0.864972
24700	0.864956
24750	0.867856
24800	0.868699
24850	0.868915
24900	0.868560
24950	0.868563
25000	0.867671
25050	0.867235
25100	0.866967
25150	0.866691
25200	0.868947
25250	0.867481
25300	0.867150
25350	0.867933
25400	0.867697
25450	0.867151
25500	0.866811
25550	0.866100
25600	0.865544
25650	0.864598
25700	0.863984
25750	0.863800
25800	0.863812
25850	0.865012
25900	0.864573
25950	0.864838
26000	0.864076
26050	0.863855
26100	0.863674
26150	0.863269
26200	0.862838
26250	0.862475
26300	0.862060
26350	0.861832
26400	0.861829
26450	0.861663
26500	0.861380
26550	0.861296
26600	0.861286
26650	0.861804
26700	0.861261
26750	0.861095
26800	0.860847
26850	0.860426
26900	0.860010
26950	0.859667
27000	0.859787
27050	0.859486
27100	0.859431
27150	0.859719
27200	0.861170
27250	0.859768
27300	0.859701
27350	0.861551
27400	0.860240
27450	0.860015
27500	0.861932
27550	0.862500
27600	0.863448
27650	0.863931
27700	0.863132
27750	0.862884
27800	0.863197
27850	0.864163
27900	0.863319
27950	0.863870
28000	0.863530
28050	0.863414
28100	0.862987
28150	0.862661
28200	0.862555
28250	0.862397
28300	0.862193
28350	0.864187
28400	0.864092
28450	0.862782
28500	0.862748
28550	0.864856
28600	0.864451
28650	0.863680
28700	0.865433
28750	0.866103
28800	0.865593
28850	0.864419
28900	0.864455
28950	0.865484
29000	0.864352
29050	0.865338
29100	0.866278
29150	0.864640
29200	0.866044
29250	0.866846
29300	0.868013
29350	0.868816
29400	0.867381
29450	0.866393
29500	0.866257
29550	0.865903
29600	0.865225
29650	0.864530
29700	0.863920
29750	0.863465
29800	0.862968
29850	0.862455
29900	0.861844
29950	0.861464
30000	0.861446
30050	0.862139
30100	0.862035
30150	0.862411
30200	0.862314
30250	0.862133
30300	0.862293
30350	0.861935
30400	0.861812
30450	0.861885
30500	0.862546
30550	0.862921
30600	0.862120
30650	0.863023
30700	0.863322
30750	0.863338
30800	0.863198
30850	0.866906
30900	0.864854
30950	0.866794
31000	0.864208
31050	0.863651
31100	0.863116
31150	0.864222
31200	0.863268
31250	0.863130
31300	0.863648
31350	0.863729
31400	0.862812
31450	0.862315
31500	0.861890
31550	0.861459
31600	0.861265
31650	0.861095
31700	0.860909
31750	0.861292
31800	0.862402
31850	0.864274
31900	0.862074
31950	0.861758
32000	0.861626
32050	0.861428
32100	0.861396
32150	0.861006
32200	0.860973
32250	0.860559
32300	0.860275
32350	0.859929
32400	0.859733
32450	0.859504
32500	0.859277
32550	0.859524
32600	0.859309
32650	0.858928
32700	0.858429
32750	0.858004
32800	0.857362
32850	0.856889
32900	0.856579
32950	0.856407
33000	0.856381
33050	0.856392
33100	0.856246
33150	0.856011
33200	0.855679
33250	0.856678
33300	0.855482
33350	0.856004
33400	0.856778
33450	0.858015
33500	0.858188
33550	0.857325
33600	0.856566
33650	0.856523
33700	0.857634
33750	0.856716
33800	0.856811
33850	0.858304
33900	0.857956
33950	0.857898
34000	0.857527
34050	0.857987
34100	0.857354
34150	0.858831
34200	0.857452
34250	0.858140
34300	0.857413
34350	0.857358
34400	0.856948
34450	0.856871
34500	0.856852
34550	0.858201
34600	0.858957
34650	0.858258
34700	0.859358
34750	0.862409
34800	0.861646
34850	0.862435
34900	0.862175
34950	0.863101
35000	0.861229
35050	0.860921
35100	0.861856
35150	0.861456
35200	0.861747
35250	0.863298
35300	0.863520
35350	0.865937
35400	0.864495
35450	0.864471
35500	0.863465
35550	0.863018
35600	0.862833
35650	0.862312
35700	0.861777
35750	0.861356
35800	0.861330
35850	0.861224
35900	0.860998
35950	0.861518
36000	0.861071
36050	0.860906
36100	0.860610
36150	0.860349
36200	0.859850
36250	0.859218
36300	0.859074
36350	0.859772
36400	0.860998
36450	0.862678
36500	0.861077
36550	0.860032
36600	0.859865
36650	0.859850
36700	0.859662
36750	0.859339
36800	0.859044
36850	0.859332
36900	0.858855
36950	0.858750
37000	0.858749
37050	0.858748
37100	0.859101
37150	0.861627
37200	0.859861
37250	0.860199
37300	0.859214
37350	0.859230
37400	0.859130
37450	0.858847
37500	0.858672
37550	0.860533
37600	0.860429
37650	0.859001
37700	0.858728
37750	0.858987
37800	0.858731
37850	0.859898
37900	0.860996
37950	0.859181
38000	0.859941
38050	0.858921
38100	0.859260
38150	0.860768
38200	0.862300
38250	0.862696
38300	0.865084
38350	0.863987
38400	0.863682
38450	0.863269
38500	0.862151
38550	0.861941
38600	0.861559
38650	0.861164
38700	0.860659
38750	0.859991
38800	0.859711
38850	0.859426
38900	0.859421
38950	0.860379
39000	0.859715
39050	0.859424
39100	0.859173
39150	0.858812
39200	0.858355
39250	0.858156
39300	0.858146
39350	0.858707
39400	0.860459
39450	0.863155
39500	0.863500
39550	0.862414
39600	0.862911
39650	0.861542
39700	0.860946
39750	0.860711
39800	0.860652
39850	0.861674
39900	0.860798
39950	0.860568
40000	0.860587
40050	0.862304
40100	0.860995
40150	0.860599
40200	0.860580
40250	0.860578
40300	0.860853
40350	0.861396
40400	0.863952
40450	0.865125
40500	0.863696
40550	0.863534
40600	0.864084
40650	0.862708
40700	0.862525
40750	0.862473
40800	0.862251
40850	0.862934
40900	0.862066
40950	0.861481
41000	0.860996
41050	0.860972
41100	0.860819
41150	0.862473
41200	0.861497
41250	0.860770
41300	0.860433
41350	0.860164
41400	0.859917
41450	0.859899
41500	0.861688
41550	0.860975
41600	0.861036
41650	0.861958
41700	0.861769
41750	0.860830
41800	0.860748
41850	0.861437
41900	0.860558
41950	0.861056
42000	0.861754
42050	0.861097
42100	0.860749
42150	0.860725
42200	0.860532
42250	0.860159
42300	0.860091
42350	0.860557
42400	0.861393
42450	0.860602
42500	0.860415
42550	0.860635
42600	0.860451
42650	0.861303
42700	0.860483
42750	0.860033
42800	0.859659
42850	0.859038
42900	0.858385
42950	0.857956
43000	0.857564
43050	0.858335
43100	0.857967
43150	0.860999
43200	0.859859
43250	0.859573
43300	0.860793
43350	0.863733
43400	0.863425
43450	0.863904
43500	0.862494
43550	0.863106
43600	0.861722
43650	0.861702
43700	0.861923
43750	0.861873
43800	0.861480
43850	0.861107
43900	0.860798
43950	0.860493
44000	0.860239
44050	0.859592
44100	0.859174
44150	0.858609
44200	0.857809
44250	0.856888
44300	0.855952
44350	0.855122
44400	0.854475
44450	0.853976
44500	0.853550
44550	0.853264
44600	0.852899
44650	0.852662
44700	0.852814
44750	0.852650
44800	0.852455
44850	0.852344
44900	0.852228
44950	0.854525
45000	0.853203
45050	0.855117
45100	0.856064
45150	0.858010
45200	0.857938
45250	0.856021
45300	0.856440
45350	0.856468
45400	0.855449
45450	0.855402
45500	0.857063
45550	0.856357
45600	0.855802
45650	0.855420
45700	0.855062
45750	0.855032
45800	0.854834
45850	0.854610
45900	0.854459
45950	0.854213
46000	0.854175
46050	0.856046
46100	0.856416
46150	0.858461
46200	0.860509
46250	0.859686
46300	0.857845
46350	0.856987
46400	0.856804
46450	0.856414
46500	0.856801
46550	0.857221
46600	0.857724
46650	0.858262
46700	0.858073
46750	0.857093
46800	0.856925
46850	0.856727
46900	0.856480
46950	0.857043
47000	0.856531
47050	0.856457
47100	0.856343
47150	0.856425
47200	0.856289
47250	0.856163
47300	0.855748
47350	0.855451
47400	0.855277
47450	0.854944
47500	0.855282
47550	0.855427
47600	0.857123
47650	0.856402
47700	0.856984
47750	0.857075
47800	0.858354
47850	0.858435
47900	0.858379
47950	0.857336
48000	0.857178
48050	0.857863
48100	0.859648
48150	0.860389
48200	0.860809
48250	0.861307
48300	0.860382
48350	0.860989
48400	0.860324
48450	0.859921
48500	0.859540
48550	0.859297
48600	0.859093
48650	0.859041
48700	0.858723
48750	0.858516
48800	0.858174
48850	0.857944
48900	0.857677
48950	0.857446
49000	0.857317
49050	0.857184
49100	0.857470
49150	0.857037
49200	0.856985
49250	0.858133
49300	0.859385
49350	0.860628
49400	0.859684
49450	0.860315
49500	0.862510
49550	0.864382
49600	0.863675
49650	0.862002
49700	0.861960
49750	0.863787
49800	0.863745
49850	0.862309
49900	0.864768
49950	0.863246
50000	0.862524


==> data/probability_data.txt <==
normalized_distance  full_model  without_physical  base_rents  without_powerlaw  uniform
0.05    0.715    0.745    0.850    0.726    0.300
0.10    0.502    0.558    0.697    0.658    0.300
0.15    0.387    0.456    0.604    0.597    0.300
0.20    0.308    0.383    0.537    0.541    0.300
0.25    0.249    0.328    0.485    0.491    0.300
0.30    0.204    0.285    0.443    0.445    0.300
0.35    0.169    0.250    0.408    0.403    0.300
0.40    0.141    0.221    0.378    0.366    0.300
0.45    0.118    0.197    0.352    0.332    0.300
0.50    0.099    0.176    0.330    0.301    0.300
0.60    0.071    0.142    0.291    0.247    0.300
0.70    0.051    0.116    0.259    0.203    0.300
0.80    0.037    0.095    0.232    0.167    0.300
0.90    0.027    0.079    0.209    0.137    0.300
1.00    0.020    0.066    0.189    0.113    0.300
1.20    0.011    0.046    0.157    0.076    0.300
1.40    0.006    0.033    0.132    0.051    0.300
1.60    0.003    0.024    0.111    0.034    0.300
1.80    0.002    0.017    0.095    0.023    0.300
2.00    0.001    0.013    0.081    0.016    0.300
2.20    0.001    0.009    0.070    0.011    0.300
2.50    0.000    0.006    0.058    0.007    0.300

==> data/process_evolution.txt <==
year	node	gamma	scale	spacing	frequency
2015	28	0.600	15.0	5.0	2.5
2017	16	0.700	12.0	4.0	3.0
2019	7	0.960	8.0	2.5	4.5
2021	5	0.800	10.0	3.0	4.0
2023	3	0.640	12.0	4.0	3.5
2025	2	0.520	14.0	4.5	3.2
2027	1.4	0.430	16.0	5.0	3.0

==> data/rents_rule.txt <==
gates	pins	log_gates	log_pins
10	7	1.000	0.845
15	10	1.176	1.000
20	13	1.301	1.114
30	17	1.477	1.230
50	25	1.699	1.398
75	33	1.875	1.519
100	40	2.000	1.602
150	52	2.176	1.716
200	63	2.301	1.799
300	82	2.477	1.914
500	119	2.699	2.076
750	156	2.875	2.193
1000	190	3.000	2.279
1500	245	3.176	2.389
2000	295	3.301	2.470
3000	378	3.477	2.578
5000	547	3.699	2.738
7500	715	3.875	2.854
10000	871	4.000	2.940
